Compositional Value Iteration with Pareto Caching

The de-facto standard approach in MDP verification is based on value iteration (VI). We propose compositional VI, a framework for model checking compositional MDPs, that addresses efficiency while maintaining soundness. Concretely, compositional MDPs naturally arise from the combination of individual components, and their structure can be expressed using, e.g., string diagrams. Towards efficiency, we observe that compositional VI repeatedly verifies individual components. We propose a technique called Pareto caching that allows to reuse verification results, even for previously unseen queries. Towards soundness, we present two stopping criteria: one generalizes the optimistic value iteration paradigm and the other uses Pareto caches in conjunction with recent baseline algorithms. Our experimental evaluations shows the promise of the novel algorithm and its variations, and identifies challenges for future work.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> plots-backup/ALGORITHM_A1_data.csv <==
Model,bottomUpTerminationTime,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.0,0.03,6,0,0,9.99999999510412e-05,>2^64,169808,0.000961365473749047,0,1.427673686,151.612043551,19,0.0,1.1e+06,3,98,87,0,16,0.00106136547370009,0,206
BiroomsBig20,0.0,0.01,6,0,0,9.99999999762286e-05,>2^64,169808,8.98858199952318e-06,0,1.4302767,599.31568743,39,0.0,4.2e+06,3,398,601,0,16,0.000108988581975752,0,806
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.0,0.00,0,0,0,9.99992947580686e-05,>2^64,1353,0.242464897972623,0,0.219726604,0.222755101,19,0.0,8.5e+03,3,98,0,0,16,0.242564897267381,0,200
BiroomsSmall20,0.0,0.00,0,0,0,9.99540223149964e-05,>2^64,1354,0.0777960790833081,0,0.21944917,0.877334346,39,0.0,3.4e+04,3,398,1,0,16,0.0778960331056231,0,800
BiroomsSmall50,0.0,0.18,3941,0,0,8.66863827881279e-05,>2^64,1353,0.00331643979220333,0,0.237566238,13.376611184,99,0.0,2.1e+05,3,2498,14,0,16,0.00340312617499146,0,21441
BiroomsSmall100,0.0,0.24,15545,0,0,9.99999999928593e-05,>2^64,1353,1.32266680124091e-05,0,0.205950648,58.804424657,199,0.0,8.5e+05,3,9998,61,0,16,0.000113226668005268,0,65545
BiroomsSmall200,0.0,0.25,117157,1,3,9.99999999878041e-05,>2^64,1352,1.86509609828667e-10,0,0.228922036,348.880314288,399,0.0,3.4e+06,3,39998,359,0,16,0.000100000186497414,0,477157
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.0,0.50,12,0,0,9.9999999999989e-05,>2^64,42463,0.478033940161374,0,0.322739794,13.35586282,12,0.0,1.1e+05,2,0,6,0,6,0.478133940161374,0,24
ChainsBig20,0.0,0.50,22,0,0,9.9999999999989e-05,>2^64,42463,0.238544713934349,0,0.32335737,23.012384613,22,0.0,2.1e+05,2,0,7,0,6,0.238644713934349,0,44
ChainsBig50,0.0,0.50,52,0,0,9.99999999999994e-05,>2^64,42463,0.0291092231288663,0,0.31840322,58.416253083,52,0.0,5.3e+05,2,0,7,0,6,0.0292092231288663,0,104
ChainsBig100,0.0,0.50,102,0,0,0.0001,>2^64,42463,0.000553674721907423,0,0.317975784,114.45911497,102,0.0,1.1e+06,2,0,9,0,6,0.000653674721907423,0,204
ChainsBig200,0.0,0.50,202,0,0,0.0001,>2^64,42463,3.04613087703558e-07,0,0.316603786,230.549859789,202,0.0,2.1e+06,2,0,9,0,6,0.000100304613087704,0,404
ChainsBig500,0.0,0.50,502,0,0,0.0001,>2^64,42463,1.42892530470864e-16,0,0.318276542,587.018227951,502,0.0,5.3e+06,2,0,9,0,6,0.000100000000000143,0,1004
ChainsBig1000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig4000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice3-3,0.0,0.50,5,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.059345663,0.092935596,5,0.0,3.0e+04,2,0,0,0,3,0.80283937738553,0,10
ChainsDice3-10,0.0,0.61,19,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.060459424,0.164040197,12,0.0,9.9e+04,2,0,0,0,3,0.80283937738553,0,31
ChainsDice3-20,0.0,0.64,39,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.060028434,0.263215418,22,0.0,2.0e+05,2,0,0,0,3,0.80283937738553,0,61
ChainsDice3-50,0.0,0.66,99,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.060697345,0.581302794,52,0.0,4.9e+05,2,0,0,0,3,0.80283937738553,0,151
ChainsDice3-100,0.0,0.66,199,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.060510441,1.082193079,102,0.0,9.9e+05,2,0,0,0,3,0.80283937738553,0,301
ChainsDice3-200,0.0,0.66,399,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.061720053,2.116359141,202,0.0,2.0e+06,2,0,0,0,3,0.80283937738553,0,601
ChainsDice3-300,0.0,0.66,599,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.06158072,3.050271023,302,0.0,3.0e+06,2,0,1,0,3,0.80283937738553,0,901
ChainsDice3-400,0.0,0.67,799,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.061127685,4.053630229,402,0.0,3.9e+06,2,0,1,0,3,0.80283937738553,0,1201
ChainsDice3-500,0.0,0.67,999,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.060580543,5.02414949,502,0.0,4.9e+06,2,0,1,0,3,0.80283937738553,0,1501
ChainsDice4-3,0.0,0.50,5,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.059713175,0.097878372,5,0.0,3.0e+04,2,0,0,0,3,0.806606881430817,0,10
ChainsDice4-10,0.0,0.61,19,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.060878064,0.169841239,12,0.0,9.9e+04,2,0,0,0,3,0.806606881430817,0,31
ChainsDice4-20,0.0,0.64,39,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.058731903,0.274558185,22,0.0,2.0e+05,2,0,0,0,3,0.806606881430817,0,61
ChainsDice4-50,0.0,0.66,99,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.060114223,0.58367682,52,0.0,4.9e+05,2,0,0,0,3,0.806606881430817,0,151
ChainsDice4-100,0.0,0.66,199,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.059910518,1.115263886,102,0.0,9.9e+05,2,0,0,0,3,0.806606881430817,0,301
ChainsDice4-200,0.0,0.66,399,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.060158457,2.081933513,202,0.0,2.0e+06,2,0,1,0,3,0.806606881430817,0,601
ChainsDice4-500,0.0,0.67,999,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.060328707,5.271579832,502,0.0,4.9e+06,2,0,2,0,3,0.806606881430817,0,1501
ChainsDice5-3,0.0,0.50,10,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.060578478,0.166423064,5,0.0,3.0e+04,2,0,0,0,3,0.800054126868647,0,20
ChainsDice5-10,0.0,0.56,30,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.058746141,0.313969755,12,0.0,9.9e+04,2,0,0,0,3,0.800054126868647,0,54
ChainsDice5-20,0.0,0.58,60,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.058044136,0.517412161,22,0.0,2.0e+05,2,0,0,0,3,0.800054126868647,0,104
ChainsDice5-50,0.0,0.59,150,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.058095823,1.140224076,52,0.0,4.9e+05,2,0,1,0,3,0.800054126868647,0,254
ChainsDice5-100,0.0,0.60,300,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.05836878,2.135411749,102,0.0,9.9e+05,2,0,1,0,3,0.800054126868647,0,504
ChainsDice5-200,0.0,0.60,600,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.061611619,4.208120766,202,0.0,2.0e+06,2,0,2,0,3,0.800054126868647,0,1004
ChainsDice5-500,0.0,0.60,1500,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.05882536,10.252371706,502,0.0,4.9e+06,2,0,5,0,3,0.800054126868647,0,2504
ChainsDiceLoop3-3,0.0,0.72,77,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.072508744,0.649100553,6,0.0,3.0e+04,4,2,0,0,4,1,0,107
ChainsDiceLoop3-10,0.0,0.80,255,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.069900062,1.034716537,13,0.0,9.9e+04,4,2,0,0,4,1,0,320
ChainsDiceLoop3-20,0.0,0.82,515,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.065986106,1.50639345,23,0.0,2.0e+05,4,2,0,0,4,1,0,630
ChainsDiceLoop3-50,0.0,0.83,1295,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.066751402,2.996023749,53,0.0,4.9e+05,4,2,1,0,4,1,0,1560
ChainsDiceLoop3-100,0.0,0.83,2595,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.069429985,5.469108856,103,0.0,9.9e+05,4,2,1,0,4,1,0,3110
ChainsDiceLoop3-200,0.0,0.84,5195,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.068338626,10.473848847,203,0.0,2.0e+06,4,2,3,0,4,1,0,6210
ChainsDiceLoop3-300,0.0,0.84,7795,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.069232212,15.190832143,303,0.0,3.0e+06,4,2,4,0,4,1,0,9310
ChainsDiceLoop3-400,0.0,0.84,10395,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.067838482,20.028055652,403,0.0,3.9e+06,4,2,5,0,4,1,0,12410
ChainsDiceLoop3-500,0.0,0.84,12995,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.06914627,25.198216168,503,0.0,4.9e+06,4,2,7,0,4,1,0,15510
ChainsDiceLoop4-3,0.0,0.72,77,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.068573128,0.69668155,6,0.0,3.0e+04,4,2,0,0,4,1,0,107
ChainsDiceLoop4-10,0.0,0.80,253,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.07065188,1.098357467,13,0.0,9.9e+04,4,2,1,0,4,1,0,318
ChainsDiceLoop4-20,0.0,0.82,513,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.069089923,1.658901611,23,0.0,2.0e+05,4,2,1,0,4,1,0,628
ChainsDiceLoop4-50,0.0,0.83,1293,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.069197347,3.058385539,53,0.0,4.9e+05,4,2,2,0,4,1,0,1558
ChainsDiceLoop4-100,0.0,0.83,2593,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.068783797,5.620290253,103,0.0,9.9e+05,4,2,5,0,4,1,0,3108
ChainsDiceLoop4-200,0.0,0.84,5193,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.068890647,10.525463894,203,0.0,2.0e+06,4,2,9,0,4,1,0,6208
ChainsDiceLoop4-500,0.0,0.84,12993,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.06737567,25.683052452,503,0.0,4.9e+06,4,2,22,0,4,1,0,15508
ChainsDiceLoop5-3,0.0,0.72,77,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.069855858,0.728863654,6,0.0,3.0e+04,4,2,1,0,4,1,0,107
ChainsDiceLoop5-10,0.0,0.80,256,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.069122836,1.113042333,13,0.0,9.9e+04,4,2,1,0,4,1,0,321
ChainsDiceLoop5-20,0.0,0.82,516,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.068792954,1.612821444,23,0.0,2.0e+05,4,2,2,0,4,1,0,631
ChainsDiceLoop5-50,0.0,0.83,1296,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.068961049,3.145853677,53,0.0,4.9e+05,4,2,3,0,4,1,0,1561
ChainsDiceLoop5-100,0.0,0.83,2596,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.068431731,5.466003024,103,0.0,9.9e+05,4,2,6,0,4,1,0,3111
ChainsDiceLoop5-200,0.0,0.84,5196,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.067462171,10.439246677,203,0.0,2.0e+06,4,2,11,0,4,1,0,6211
ChainsDiceLoop5-500,0.0,0.84,12996,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.068085488,25.36797739,503,0.0,4.9e+06,4,2,25,0,4,1,0,15511
ChainsSmall10,0.0,0.50,12,0,0,9.9999999999989e-05,>2^64,349,0.6329014338057,0,0.063126128,0.00972985,12,0.0,8.6e+02,2,0,0,0,6,0.6330014338057,0,24
ChainsSmall20,0.0,0.50,22,0,0,9.9999999999989e-05,>2^64,349,0.309083248489553,0,0.063185087,0.018950973,22,0.0,1.7e+03,2,0,0,0,6,0.309183248489553,0,44
ChainsSmall50,0.0,0.50,52,0,0,0.000100000000000003,>2^64,349,0.0477119843887755,0,0.064140903,0.046424114,52,0.0,4.2e+03,2,0,0,0,6,0.0478119843887755,0,104
ChainsSmall100,0.0,0.50,102,0,0,0.0001,>2^64,349,0.00161611974830257,0,0.063975111,0.093427615,102,0.0,8.5e+03,2,0,0,0,6,0.00171611974830257,0,204
ChainsSmall200,0.0,0.50,202,0,0,0.0001,>2^64,349,2.14947698001619e-06,0,0.063964137,0.18764632,202,0.0,1.7e+04,2,0,0,0,6,0.000102149476980016,0,404
ChainsSmall500,0.0,0.50,502,0,0,0.0001,>2^64,349,9.41367244928677e-15,0,0.062393063,0.45666057,502,0.0,4.2e+04,2,0,0,0,6,0.000100000000009414,0,1004
RoomsBig10,0.0,0.50,100,0,0,0.000100000000000003,>2^64,148582,0.071256838021181,0,1.181975463,88.417502804,19,0.0,1.1e+06,3,100,26,0,14,0.071356838021181,0,200
RoomsBig20,0.0,0.50,400,0,0,9.99999999999994e-05,>2^64,148582,0.0128454196155047,0,1.171741082,349.141673707,39,0.0,4.2e+06,3,400,36,0,14,0.0129454196155047,0,800
RoomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,0.0,0.50,300,0,0,0.0001000000000001,>2^64,74424,0.914504927963857,0,0.387012745,5.636711275,19,0.0,5.3e+05,3,100,1,0,14,0.914604927963857,0,600
RoomsDice20,0.0,0.50,2801,0,0,9.99999996738055e-05,>2^64,83424,0.911366650908069,0,0.391504477,53.759951727,39,0.0,2.3e+06,3,400,2,0,14,0.911466650907743,0,5601
RoomsDice50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,0.0,0.50,100,0,0,0.000100000000000003,>2^64,1183,0.0680453792266675,0,0.163349398,0.060176207,19,0.0,8.4e+03,3,100,0,0,14,0.0681453792266675,0,200
RoomsSmall20,0.0,0.50,400,0,0,9.99999999999994e-05,>2^64,1184,0.012220329731632,0,0.164329657,0.242943238,39,0.0,3.4e+04,3,400,0,0,14,0.012320329731632,0,800
RoomsSmall50,0.0,0.50,2500,0,0,0.0001,>2^64,1183,1.80296808064433e-05,0,0.164415588,1.480062741,99,0.0,2.1e+05,3,2500,2,0,14,0.000118029680806443,0,5000
RoomsSmall100,0.0,0.50,10000,0,0,0.0001,>2^64,1183,1.03923288441735e-09,0,0.168707146,5.903976268,199,0.0,8.5e+05,3,10000,6,0,14,0.000100001039232884,0,20000
RoomsSmall200,0.0,0.50,40000,0,0,0.0001,>2^64,1182,1.30382704212822e-18,0,0.194284089,24.608953069,399,0.0,3.4e+06,3,40000,26,0,14,0.000100000000000001,0,80000
RoomsSmall500,0.0,0.50,250000,0,1,0.0001,>2^64,1099,3.14806730395919e-44,0,0.195043349,152.359523716,999,0.0,2.1e+07,3,250000,162,0,13,0.0001,0,500000


==> plots-backup/ALGORITHM_A2_data.csv <==
Model,bottomUpTerminationTime,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.0,0.66,991,18,4,9.99999999514214e-05,>2^64,169808,0.000961365353200739,1155,1.455208442,63.56156083,19,0.0,1.1e+06,3,98,87,0,16,0.00106136535315216,0,1500
BiroomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.0,0.50,747,0,6,9.99992404190631e-05,>2^64,1353,0.24246476917875,2023,0.217160723,0.178992997,19,0.0,8.5e+03,3,98,6,0,16,0.242564768419169,0,1500
BiroomsSmall20,0.0,0.59,3552,1,123,9.99537575719911e-05,>2^64,1354,0.0777961785862495,6193,0.21060655,0.661215806,39,0.0,3.4e+04,3,398,125,0,16,0.0778961323438215,0,6000
BiroomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.0,0.42,15,0,0,0.000100008552795627,>2^64,42463,0.47803395042486,30,0.324295456,10.026659671,12,0.0,1.1e+05,2,0,11,0,6,0.478133958977656,0,36
ChainsBig20,0.0,0.50,33,0,0,9.98915820858981e-05,>2^64,42463,0.238544886805052,34,0.320463287,16.08285655,22,0.0,2.1e+05,2,0,17,0,6,0.238644778387138,0,66
ChainsBig50,0.0,0.60,93,0,0,9.99855594336838e-05,>2^64,42463,0.0291093223865254,34,0.317789663,31.170039019,52,0.0,5.3e+05,2,0,32,0,6,0.0292093079459591,0,156
ChainsBig100,0.0,0.62,190,0,0,9.99994519111689e-05,>2^64,42463,0.000553678057289621,40,0.323361872,58.352726819,102,0.0,1.1e+06,2,0,59,0,6,0.00065367750920079,0,306
ChainsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig4000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice3-3,0.0,0.40,6,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.062850216,0.083809264,5,0.0,3.0e+04,2,0,0,0,3,0.80283937738553,0,15
ChainsDice3-10,0.0,0.56,20,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.06281057,0.148779825,12,0.0,9.9e+04,2,0,0,0,3,0.80283937738553,0,36
ChainsDice3-20,0.0,0.61,40,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.060250572,0.252703661,22,0.0,2.0e+05,2,0,0,0,3,0.80283937738553,0,66
ChainsDice3-50,0.0,0.64,100,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.061425528,0.550521989,52,0.0,4.9e+05,2,0,1,0,3,0.80283937738553,0,156
ChainsDice3-100,0.0,0.65,200,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.063096839,1.04727949,102,0.0,9.9e+05,2,0,1,0,3,0.80283937738553,0,306
ChainsDice3-200,0.0,0.66,400,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.060682388,2.044260195,202,0.0,2.0e+06,2,0,2,0,3,0.80283937738553,0,606
ChainsDice3-300,0.0,0.66,600,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.061461709,3.044595449,302,0.0,3.0e+06,2,0,3,0,3,0.80283937738553,0,906
ChainsDice3-400,0.0,0.66,800,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.061116916,4.040667741,402,0.0,3.9e+06,2,0,5,0,3,0.80283937738553,0,1206
ChainsDice3-500,0.0,0.66,1000,0,1,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.059003218,4.979476432,502,0.0,4.9e+06,2,0,6,0,3,0.80283937738553,0,1506
ChainsDice4-3,0.0,0.40,6,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.061473218,0.085513407,5,0.0,3.0e+04,2,0,0,0,3,0.806606881430817,0,15
ChainsDice4-10,0.0,0.56,20,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.060192261,0.158700373,12,0.0,9.9e+04,2,0,0,0,3,0.806606881430817,0,36
ChainsDice4-20,0.0,0.61,40,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.061632628,0.254578482,22,0.0,2.0e+05,2,0,0,0,3,0.806606881430817,0,66
ChainsDice4-50,0.0,0.64,100,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.061755241,0.561537205,52,0.0,4.9e+05,2,0,1,0,3,0.806606881430817,0,156
ChainsDice4-100,0.0,0.65,200,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.060478252,1.064693932,102,0.0,9.9e+05,2,0,1,0,3,0.806606881430817,0,306
ChainsDice4-200,0.0,0.66,400,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.060989897,2.080626781,202,0.0,2.0e+06,2,0,3,0,3,0.806606881430817,0,606
ChainsDice4-500,0.0,0.66,1000,0,1,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.060484614,5.186475288,502,0.0,4.9e+06,2,0,6,0,3,0.806606881430817,0,1506
ChainsDice5-3,0.0,0.44,11,0,0,0.000100000000000211,>2^64,9912,0.799954126868647,29,0.05920549,0.148863573,5,0.0,3.0e+04,2,0,0,0,3,0.800054126868647,0,25
ChainsDice5-10,0.0,0.53,32,0,0,0.000100000000000211,>2^64,9912,0.799954126868647,29,0.060983565,0.339763996,12,0.0,9.9e+04,2,0,0,0,3,0.800054126868648,0,60
ChainsDice5-20,0.0,0.56,62,0,0,0.000100000000000433,>2^64,9912,0.799954126868648,29,0.060524558,1.088661339,22,0.0,2.0e+05,2,0,1,0,3,0.800054126868649,0,110
ChainsDice5-50,0.0,0.56,204,0,0,0.000100000000000211,>2^64,9912,0.799954126868652,29,0.062107004,2.9789542,52,0.0,4.9e+05,2,0,3,0,3,0.800054126868652,0,364
ChainsDice5-100,0.0,0.57,404,0,1,0.000100000000000433,>2^64,9912,0.799954126868657,29,0.061766982,5.529679971,102,0.0,9.9e+05,2,0,6,0,3,0.800054126868658,0,714
ChainsDice5-200,0.0,0.57,804,0,1,0.000100000000000211,>2^64,9912,0.799954126868668,29,0.058768647,9.918157944,202,0.0,2.0e+06,2,0,11,0,3,0.800054126868669,0,1414
ChainsDice5-500,0.0,0.57,2004,0,3,0.000100000000000433,>2^64,9912,0.799954126868702,29,0.062184692,27.720845515,502,0.0,4.9e+06,2,0,31,0,3,0.800054126868702,0,3514
ChainsDiceLoop3-3,0.0,0.78,144,0,0,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.066768246,0.346844081,6,0.0,3.0e+04,4,2,1,0,4,1,0,185
ChainsDiceLoop3-10,0.0,0.81,326,0,0,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.066982238,0.684190338,13,0.0,9.9e+04,4,2,1,0,4,1,0,402
ChainsDiceLoop3-20,0.0,0.82,586,0,0,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.067638407,1.169651345,23,0.0,2.0e+05,4,2,2,0,4,1,0,712
ChainsDiceLoop3-50,0.0,0.83,1366,0,1,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.065712825,2.605666584,53,0.0,4.9e+05,4,2,4,0,4,1,0,1642
ChainsDiceLoop3-100,0.0,0.84,2666,0,2,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.064181696,5.036675425,103,0.0,9.9e+05,4,2,7,0,4,1,0,3192
ChainsDiceLoop3-200,0.0,0.84,5266,0,4,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.065474465,9.781279377,203,0.0,2.0e+06,4,2,14,0,4,1,0,6292
ChainsDiceLoop3-300,0.0,0.84,7866,0,5,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.067619222,14.897608267,303,0.0,3.0e+06,4,2,20,0,4,1,0,9392
ChainsDiceLoop3-400,0.0,0.84,10466,0,7,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.065600354,19.355663175,403,0.0,3.9e+06,4,2,27,0,4,1,0,12492
ChainsDiceLoop3-500,0.0,0.84,13066,0,9,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.070186272,24.505831485,503,0.0,4.9e+06,4,2,34,0,4,1,0,15592
ChainsDiceLoop4-3,0.0,0.77,143,0,0,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.063546488,0.40390941,6,0.0,3.0e+04,4,2,1,0,4,1,0,185
ChainsDiceLoop4-10,0.0,0.81,325,0,0,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.064227603,0.743354949,13,0.0,9.9e+04,4,2,1,0,4,1,0,402
ChainsDiceLoop4-20,0.0,0.82,585,0,1,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.064984431,1.227638215,23,0.0,2.0e+05,4,2,2,0,4,1,0,712
ChainsDiceLoop4-50,0.0,0.83,1365,0,1,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.067051269,2.714560834,53,0.0,4.9e+05,4,2,4,0,4,1,0,1642
ChainsDiceLoop4-100,0.0,0.83,2665,0,3,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.066627609,5.152252645,103,0.0,9.9e+05,4,2,8,0,4,1,0,3192
ChainsDiceLoop4-200,0.0,0.84,5265,0,6,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.065284767,9.993916508,203,0.0,2.0e+06,4,2,16,0,4,1,0,6292
ChainsDiceLoop4-500,0.0,0.84,13065,0,14,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.067338411,25.180739387,503,0.0,4.9e+06,4,2,40,0,4,1,0,15592
ChainsDiceLoop5-3,0.0,0.77,143,0,0,1.9359655496487e-06,>2^64,9914,0.99999806403445,66,0.065783918,0.421019565,6,0.0,3.0e+04,4,2,1,0,4,1,0,185
ChainsDiceLoop5-10,0.0,0.81,325,0,0,1.93596554742825e-06,>2^64,9914,0.999998064034453,66,0.065150695,0.813238077,13,0.0,9.9e+04,4,2,1,0,4,1,0,402
ChainsDiceLoop5-20,0.0,0.82,585,0,1,1.93596554420861e-06,>2^64,9914,0.999998064034456,66,0.064804011,1.883040739,23,0.0,2.0e+05,4,2,3,0,4,1,0,712
ChainsDiceLoop5-50,0.0,0.83,1365,0,2,1.93596553443864e-06,>2^64,9914,0.999998064034466,66,0.066693294,3.654842595,53,0.0,4.9e+05,4,2,6,0,4,1,0,1642
ChainsDiceLoop5-100,0.0,0.83,2665,0,4,1.93596551822939e-06,>2^64,9914,0.999998064034482,66,0.065731379,7.122905448,103,0.0,9.9e+05,4,2,12,0,4,1,0,3192
ChainsDiceLoop5-200,0.0,0.84,5265,0,9,1.93596548581088e-06,>2^64,9914,0.999998064034514,66,0.066880327,13.670552691,203,0.0,2.0e+06,4,2,23,0,4,1,0,6292
ChainsDiceLoop5-500,0.0,0.84,13065,0,26,1.93596538866636e-06,>2^64,9914,0.999998064034611,66,0.064780997,34.908166944,503,0.0,4.9e+06,4,2,62,0,4,1,0,15592
ChainsSmall10,0.0,0.39,14,0,0,0.000100284008006546,>2^64,349,0.632901149791473,32,0.062959532,0.009291883,12,0.0,8.6e+02,2,0,0,0,6,0.63300143379948,0,36
ChainsSmall20,0.0,0.48,32,0,0,0.000100027884531229,>2^64,349,0.309083221845055,36,0.0639067,0.015303351,22,0.0,1.7e+03,2,0,0,0,6,0.309183249729586,0,66
ChainsSmall50,0.0,0.59,92,0,0,9.99953317961447e-05,>2^64,349,0.0477118135401571,36,0.064059237,0.030562461,52,0.0,4.2e+03,2,0,0,0,6,0.0478118088719532,0,156
ChainsSmall100,0.0,0.61,187,0,0,9.99997158728856e-05,>2^64,349,0.00161611984533462,46,0.060959378,0.058888937,102,0.0,8.5e+03,2,0,0,0,6,0.0017161195612075,0,306
ChainsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig10,0.0,0.50,150,2,0,9.9984154019267e-05,>2^64,148582,0.071256854894517,108,1.184999885,65.326134082,19,0.0,1.1e+06,3,100,68,0,14,0.0713568390485363,0,300
RoomsBig20,0.0,0.61,735,2,0,9.99993216677011e-05,>2^64,148582,0.0128454497811864,133,1.187624094,206.046828514,39,0.0,4.2e+06,3,400,210,0,14,0.0129454491028541,0,1200
RoomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice20,0.0,0.50,13935,0,7,0.000103321172732707,>2^64,83424,0.911363329597324,142,0.369299755,245.536267528,39,0.0,2.3e+06,3,400,253,0,14,0.911466650770057,0,27600
RoomsDice50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots-backup/ALGORITHM_B_data.csv <==
Model,bottomUpTerminationTime,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.009557769,0.25,3,0,0,-6.69590210727877e-06,>2^64,42463,0.478032867391802,0,0.304617029,5.07549621,12,0.002090754,1.1e+05,2,0,6,0,6,0.478026171489695,0,12
ChainsBig20,0.009298741,0.50,11,0,0,1.91182509193255e-06,>2^64,42463,0.238516890339167,0,0.304044687,6.028310198,22,0.00366367,2.1e+05,2,0,7,0,6,0.238518802164259,0,22
ChainsBig50,0.00988724,0.79,41,0,0,6.72571926741902e-06,>2^64,42463,0.0291008229948075,0,0.31169894,6.097859569,52,0.009191665,5.3e+05,2,0,7,0,6,0.0291075487140749,0,52
ChainsBig100,0.003725568,0.84,86,0,0,9.53249921645412e-06,>2^64,42463,0.000553671498826855,0,0.319071389,8.381758861,102,0.033548617,1.1e+06,2,0,9,0,6,0.000563203998043309,0,102
ChainsBig200,0.012709228,0.95,191,0,0,1.03288386907902e-05,>2^64,42463,0.0,0,0.317387042,8.347837756,202,0.039026558,2.1e+06,2,0,9,0,6,1.03288386907902e-05,0,202
ChainsBig500,0.018995564,0.97,487,0,0,1.0000000000154e-05,>2^64,42463,0.0,0,0.311308285,8.201405177,502,0.164416954,5.3e+06,2,0,9,0,6,1.0000000000154e-05,0,502
ChainsBig1000,0.022121597,0.99,988,0,0,1e-05,>2^64,42463,0.0,0,0.312756513,8.421446806,1002,0.293897686,1.1e+07,2,0,10,0,6,1e-05,0,1002
ChainsBig1500,0.039221515,0.99,1487,0,1,1e-05,>2^64,42463,0.0,0,0.319775034,9.661029344,1502,0.533815201,1.6e+07,2,0,12,0,6,1e-05,0,1502
ChainsBig2000,0.044612526,0.99,1991,0,1,1e-05,>2^64,42463,0.0,0,0.31867613,7.533226083,2002,0.411478098,2.1e+07,2,0,9,0,6,1e-05,0,2002
ChainsBig2500,0.057085623,0.99,2489,0,1,1e-05,>2^64,42463,0.0,0,0.313949493,9.271504678,2502,0.621168976,2.7e+07,2,0,11,0,6,1e-05,0,2502
ChainsBig3000,0.060653405,1.00,2992,0,1,1e-05,>2^64,42463,0.0,0,0.319364874,6.140704798,3002,0.509145494,3.2e+07,2,0,8,0,6,1e-05,0,3002
ChainsBig3500,0.083938317,1.00,3488,0,1,1e-05,>2^64,42463,0.0,0,0.324387914,11.623279358,3502,1.017145227,3.7e+07,2,0,15,0,6,1e-05,0,3502
ChainsBig4000,0.082906613,1.00,3991,0,1,1e-05,>2^64,42463,0.0,0,0.315749545,6.446046674,4002,0.79140841,4.2e+07,2,0,9,0,6,1e-05,0,4002
ChainsDice3-3,0.009010151,0.20,1,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.058197635,0.020714408,5,0.002865982,3.0e+04,2,0,0,0,3,0.80274937738553,0,5
ChainsDice3-10,0.009341695,0.67,8,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.057137187,0.02085784,12,0.008274917,9.9e+04,2,0,0,0,3,0.80274937738553,0,12
ChainsDice3-20,0.002196482,0.82,18,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.055368191,0.021010614,22,0.016052217,2.0e+05,2,0,0,0,3,0.80274937738553,0,22
ChainsDice3-50,0.010747518,0.92,48,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.057727537,0.021360093,52,0.039302357,4.9e+05,2,0,0,0,3,0.80274937738553,0,52
ChainsDice3-100,0.005316352,0.96,98,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.056927393,0.021644419,102,0.078289448,9.9e+05,2,0,0,0,3,0.80274937738553,0,102
ChainsDice3-200,0.016109806,0.98,198,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.055900854,0.022149048,202,0.156474425,2.0e+06,2,0,0,0,3,0.80274937738553,0,202
ChainsDice3-300,0.019478795,0.99,298,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.056926281,0.022628211,302,0.259901738,3.0e+06,2,0,1,0,3,0.80274937738553,0,302
ChainsDice3-400,0.017147038,0.99,398,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.060258962,0.023815563,402,0.308997097,3.9e+06,2,0,1,0,3,0.80274937738553,0,402
ChainsDice3-500,0.020568415,0.99,498,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.056593987,0.024061957,502,0.388849975,4.9e+06,2,0,1,0,3,0.80274937738553,0,502
ChainsDice4-3,0.001511764,0.20,1,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.059236878,0.022870698,5,0.009145443,3.0e+04,2,0,0,0,3,0.806516881430817,0,5
ChainsDice4-10,0.001932726,0.67,8,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.059014002,0.022218527,12,0.028198417,9.9e+04,2,0,0,0,3,0.806516881430817,0,12
ChainsDice4-20,0.010428949,0.82,18,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.057937473,0.022555445,22,0.055834698,2.0e+05,2,0,0,0,3,0.806516881430817,0,22
ChainsDice4-50,0.00488489,0.92,48,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.057296268,0.022829086,52,0.140986282,4.9e+05,2,0,0,0,3,0.806516881430817,0,52
ChainsDice4-100,0.015421763,0.96,98,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.060445963,0.023694457,102,0.279911969,9.9e+05,2,0,0,0,3,0.806516881430817,0,102
ChainsDice4-200,0.014773131,0.98,198,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.055209333,0.024762011,202,0.559373231,2.0e+06,2,0,1,0,3,0.806516881430817,0,202
ChainsDice4-500,0.040219093,0.99,498,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.058296801,0.02832156,502,1.384117368,4.9e+06,2,0,2,0,3,0.806516881430817,0,502
ChainsDice5-3,0.009523547,0.20,1,0,0,1.00000000001765e-05,>2^64,9912,0.799954126868646,0,0.058878425,0.02268574,5,0.027966312,3.0e+04,2,0,0,0,3,0.799964126868647,0,5
ChainsDice5-10,0.010598818,0.67,8,0,0,9.99999999840018e-06,>2^64,9912,0.799954126868648,0,0.059229385,0.022817456,12,0.087803411,9.9e+04,2,0,0,0,3,0.799964126868647,0,12
ChainsDice5-20,0.011886611,0.82,18,0,0,9.99999999640178e-06,>2^64,9912,0.79995412686865,0,0.059180383,0.023375716,22,0.172169992,2.0e+05,2,0,0,0,3,0.799964126868647,0,22
ChainsDice5-50,0.01703683,0.92,48,0,0,9.99999998951839e-06,>2^64,9912,0.799954126868657,0,0.055930901,0.023289683,52,0.426713279,4.9e+05,2,0,1,0,3,0.799964126868647,0,52
ChainsDice5-100,0.022568858,0.96,98,0,0,9.99999997863821e-06,>2^64,9912,0.799954126868668,0,0.060005537,0.024771083,102,0.857185007,9.9e+05,2,0,1,0,3,0.799964126868647,0,102
ChainsDice5-200,0.035480128,0.98,198,0,0,9.99999995643375e-06,>2^64,9912,0.79995412686869,0,0.056468231,0.026597505,202,1.716902231,2.0e+06,2,0,2,0,3,0.799964126868647,0,202
ChainsDice5-500,0.078186963,0.99,498,0,1,9.99999988982037e-06,>2^64,9912,0.799954126868757,0,0.063187481,0.035678279,502,4.350819907,4.9e+06,2,0,5,0,3,0.799964126868647,0,502
ChainsDiceLoop3-3,0.020654535,0.85,55,0,0,9.16689137009374e-06,>2^64,9885,0.99999083310863,0,0.065327516,0.060898806,6,0.018250158,3.0e+04,4,2,0,0,4,1,0,65
ChainsDiceLoop3-10,0.019234622,0.93,132,0,0,9.16689137009374e-06,>2^64,9885,0.99999083310863,0,0.066110587,0.061391575,13,0.057985242,9.9e+04,4,2,0,0,4,1,0,142
ChainsDiceLoop3-20,0.02042873,0.96,242,0,0,9.16689137009374e-06,>2^64,9885,0.99999083310863,0,0.065222878,0.061779327,23,0.115215015,2.0e+05,4,2,0,0,4,1,0,252
ChainsDiceLoop3-50,0.024103948,0.98,572,0,0,9.16689137009374e-06,>2^64,9885,0.99999083310863,0,0.067184469,0.06311412,53,0.2887129,4.9e+05,4,2,1,0,4,1,0,582
ChainsDiceLoop3-100,0.029757702,0.99,1122,0,1,9.16689137009374e-06,>2^64,9885,0.99999083310863,0,0.067090315,0.067639966,103,0.571454197,9.9e+05,4,2,1,0,4,1,0,1132
ChainsDiceLoop3-200,0.043638153,1.00,2222,0,1,9.16689137009374e-06,>2^64,9885,0.99999083310863,0,0.069359687,0.068357575,203,1.138054388,2.0e+06,4,2,3,0,4,1,0,2232
ChainsDiceLoop3-300,0.052871258,1.00,3322,0,2,9.16689137009374e-06,>2^64,9885,0.99999083310863,0,0.071623219,0.071890901,303,1.758009358,3.0e+06,4,2,4,0,4,1,0,3332
ChainsDiceLoop3-400,0.070663756,1.00,4422,0,3,9.16689137009374e-06,>2^64,9885,0.99999083310863,0,0.074241131,0.07518076,403,2.28507795,3.9e+06,4,2,5,0,4,1,0,4432
ChainsDiceLoop3-500,0.081540094,1.00,5522,0,3,9.16689137009374e-06,>2^64,9885,0.99999083310863,0,0.074511993,0.077298288,503,2.886472284,4.9e+06,4,2,7,0,4,1,0,5532
ChainsDiceLoop4-3,0.010760279,0.83,54,0,0,8.7606141859764e-06,>2^64,9873,0.999991239385814,0,0.064330523,0.075101124,6,0.099211965,3.0e+04,4,2,0,0,4,1,0,65
ChainsDiceLoop4-10,0.012988253,0.92,131,0,0,8.7606141859764e-06,>2^64,9873,0.999991239385814,0,0.064676425,0.075448275,13,0.325694997,9.9e+04,4,2,1,0,4,1,0,142
ChainsDiceLoop4-20,0.023160763,0.96,241,0,0,8.7606141859764e-06,>2^64,9873,0.999991239385814,0,0.06412143,0.075953148,23,0.651449095,2.0e+05,4,2,1,0,4,1,0,252
ChainsDiceLoop4-50,0.031177719,0.98,571,0,1,8.7606141859764e-06,>2^64,9873,0.999991239385814,0,0.067380676,0.081827815,53,1.625100057,4.9e+05,4,2,2,0,4,1,0,582
ChainsDiceLoop4-100,0.0431777,0.99,1121,0,1,8.7606141859764e-06,>2^64,9873,0.999991239385814,0,0.065954602,0.081244059,103,3.319005229,9.9e+05,4,2,5,0,4,1,0,1132
ChainsDiceLoop4-200,0.069437242,1.00,2221,0,2,8.7606141859764e-06,>2^64,9873,0.999991239385814,0,0.073626776,0.092596553,203,6.66810763,2.0e+06,4,2,9,0,4,1,0,2232
ChainsDiceLoop4-500,0.15319452,1.00,5521,0,6,8.7606141859764e-06,>2^64,9873,0.999991239385814,0,0.085271148,0.11076415,503,16.366227693,4.9e+06,4,2,22,0,4,1,0,5532
ChainsDiceLoop5-3,0.019599809,0.83,54,0,0,1.54956810259899e-05,>2^64,9914,0.999984504318974,0,0.064018407,0.076387214,6,0.370740086,3.0e+04,4,2,1,0,4,1,0,65
ChainsDiceLoop5-10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsSmall10,0.001448555,0.17,2,0,0,1.04997687411235e-05,>2^64,349,0.632901149791474,0,0.053007137,0.00404919,12,0.002689128,8.6e+02,2,0,0,0,6,0.632911649560215,0,12
ChainsSmall20,0.001536861,0.45,10,0,0,2.16212574022379e-05,>2^64,349,0.309083221845055,0,0.053329313,0.005013713,22,0.004416619,1.7e+03,2,0,0,0,6,0.309104843102457,0,22
ChainsSmall50,0.002143923,0.77,40,0,0,2.3316553551915e-05,>2^64,349,0.0477118135401573,0,0.053415836,0.00504019,52,0.009947313,4.2e+03,2,0,0,0,6,0.0477351300937092,0,52
ChainsSmall100,0.011399515,0.83,85,0,0,1.03015881371448e-05,>2^64,349,0.00161611984533463,0,0.06093345,0.007537242,102,0.040592461,8.5e+03,2,0,0,0,6,0.00162642143347178,0,102
ChainsSmall200,0.005863491,0.94,190,0,0,1.23251152763857e-05,>2^64,349,0.0,0,0.061105724,0.006100587,202,0.04437053,1.7e+04,2,0,0,0,6,1.23251152763857e-05,0,202
ChainsSmall500,0.012967225,0.97,489,0,0,1.00000000102356e-05,>2^64,349,0.0,0,0.054839684,0.007799353,502,0.139204732,4.2e+04,2,0,0,0,6,1.00000000102356e-05,0,502
RoomsBig10,0.012301525,0.50,50,2,0,9.99633163382974e-06,>2^64,148582,0.07125685508778,0,1.187320271,23.227510333,19,0.11424518,1.1e+06,3,100,26,0,14,0.0712668514194139,0,100
RoomsBig20,0.024483277,0.84,335,2,0,1.00965056125668e-05,>2^64,148582,0.0128454497814763,0,1.146807625,31.513237163,39,0.822584161,4.2e+06,3,400,36,0,14,0.0128555462870888,0,400
RoomsBig50,0.137896159,0.97,2435,2,1,1.35922318536684e-05,>2^64,148582,4.90882956385492e-05,0,1.18442438,32.665665107,99,7.518619827,2.7e+07,3,2500,45,0,14,6.26805274922176e-05,0,2500
RoomsBig100,0.505286081,1.00,9950,2,5,1.01223138557065e-05,>2^64,148582,0.0,0,1.259648581,27.05854722,199,29.147183646,1.1e+08,3,10000,65,0,14,1.01223138557065e-05,0,9999
RoomsBig200,2.603174736,1.00,39941,2,21,1.00000000135312e-05,>2^64,148582,0.0,0,1.591892298,29.952330674,399,152.428169402,4.2e+08,3,40000,210,0,14,1.00000000135312e-05,0,39999
RoomsBig250,3.744996046,1.00,62443,2,32,1.00000000000154e-05,>2^64,148582,0.0,0,1.802339518,30.114550316,499,224.376033317,6.6e+08,3,62500,295,0,14,1.00000000000154e-05,0,62499
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,0.012517365,0.59,59,0,0,1.10215739927977e-05,>2^64,74424,0.914504025627254,0,0.361610759,0.190800376,19,0.068059732,5.3e+05,3,100,1,0,14,0.914515047201247,0,100
RoomsDice20,0.024825185,0.84,335,0,0,1.35840972459444e-05,>2^64,83424,0.911363329597325,0,0.366353587,0.2438749,39,1.304461067,2.3e+06,3,400,2,0,14,0.911376913694571,0,400
RoomsDice50,0.184051919,0.96,2396,0,2,3.66790248840232e-05,>2^64,74424,0.970325930682201,0,0.387150347,0.265217524,99,39.774724031,1.4e+07,3,2500,42,0,14,0.970362609707085,0,2500
RoomsDice100,0.959917933,0.99,9875,0,9,2.28325952306152e-05,>2^64,74424,0.940068115019511,0,0.491931916,0.471777498,199,250.908124247,5.4e+07,3,10000,262,0,14,0.940090947614742,0,10000
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,0.013259638,0.32,32,0,0,1.05048882406977e-05,>2^64,1183,0.0680453952657113,0,0.161196638,0.021598878,19,0.225009151,8.4e+03,3,100,0,0,14,0.068055900153952,0,100
RoomsSmall20,0.040471899,0.70,281,0,0,1.45286065047177e-05,>2^64,1184,0.0122192764714596,0,0.160523612,0.042516399,39,5.385986239,3.4e+04,3,400,6,0,14,0.0122338050779643,0,400
RoomsSmall50,0.295454179,0.94,2360,0,2,1.10711572900497e-05,>2^64,1183,1.80292759987858e-05,0,0.19123307,0.089657311,99,48.549405762,2.1e+05,3,2500,51,0,14,2.91004332888355e-05,0,2500
RoomsSmall100,1.168745573,0.99,9889,0,9,1.07615385076418e-05,>2^64,1183,0.0,0,0.28593187,0.241440326,199,152.939268429,8.5e+05,3,10000,163,0,14,1.07615385076418e-05,0,9999
RoomsSmall200,4.937295832,1.00,39884,0,35,1.00000083703348e-05,>2^64,1182,0.0,0,0.820303518,0.929962253,399,722.029534145,3.4e+06,3,40000,763,0,14,1.00000083703348e-05,0,39999
RoomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots-backup/Baseline_data.csv <==
Model,bottomUpTerminationTime,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.0,0,0,0,0,1e-05,>2^64,169808,0.000961365475120448,0,2.261256578,91.496053518,19,0.0,1.1e+06,3,98,101,0,16,0.000971365475120448,0,0
BiroomsBig20,0.0,0,0,0,0,1e-05,>2^64,169808,8.98858200319108e-06,0,5.065952394,761.45524824,39,0.0,4.2e+06,3,398,794,0,16,1.89885820031911e-05,0,0
BiroomsBig50,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsBig100,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsBig200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsBig500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsSmall10,0.0,0,0,0,0,1.000000000001e-05,>2^64,1353,0.242465811500689,0,0.189301503,0.029464751,19,0.0,8.5e+03,3,98,0,0,16,0.242475811500689,0,0
BiroomsSmall20,0.0,0,0,0,0,9.99999999999612e-06,>2^64,1354,0.0777963854585144,0,0.204026164,0.18569204,39,0.0,3.4e+04,3,398,1,0,16,0.0778063854585144,0,0
BiroomsSmall50,0.0,0,0,0,0,1e-05,>2^64,1353,0.00331644327055747,0,0.323225924,2.633242585,99,0.0,2.1e+05,3,2498,4,0,16,0.00332644327055747,0,0
BiroomsSmall100,0.0,0,0,0,0,1e-05,>2^64,1353,1.32266892313258e-05,0,0.772070551,19.647436826,199,0.0,8.5e+05,3,9998,24,0,16,2.32266892313258e-05,0,0
BiroomsSmall200,0.0,0,0,0,0,1e-05,>2^64,1352,1.8652356750759e-10,0,2.700724429,170.145703162,399,0.0,3.4e+06,3,39998,187,0,16,1.00001865235675e-05,0,0
BiroomsSmall500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig10,0.0,0,0,0,0,1.000000000001e-05,>2^64,42463,0.478035260054316,0,0.353395063,39.743649465,12,0.0,1.1e+05,2,0,15,0,6,0.478045260054316,0,0
ChainsBig20,0.0,0,0,0,0,1.000000000001e-05,>2^64,42463,0.238544793491534,0,0.404678819,101.598794978,22,0.0,2.1e+05,2,0,15,0,6,0.238554793491534,0,0
ChainsBig50,0.0,0,0,0,0,9.99999999999959e-06,>2^64,42463,0.0291092338598545,0,0.546327264,597.528210284,52,0.0,5.3e+05,2,0,15,0,6,0.0291192338598545,0,0
ChainsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig1500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig2000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig2500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig3000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig3500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig4000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsDice3-3,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.062151596,0.065954107,5,0.0,3.0e+04,2,0,0,0,3,0.80274937738553,0,0
ChainsDice3-10,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.074907295,0.240410845,12,0.0,9.9e+04,2,0,1,0,3,0.80274937738553,0,0
ChainsDice3-20,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.095330601,0.71336855,22,0.0,2.0e+05,2,0,1,0,3,0.80274937738553,0,0
ChainsDice3-50,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.150674162,2.123764519,52,0.0,4.9e+05,2,0,3,0,3,0.80274937738553,0,0
ChainsDice3-100,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.242261915,4.412230509,102,0.0,9.9e+05,2,0,7,0,3,0.80274937738553,0,0
ChainsDice3-200,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.421977439,9.036546182,202,0.0,2.0e+06,2,0,14,0,3,0.80274937738553,0,0
ChainsDice3-300,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.626353779,13.66113661,302,0.0,3.0e+06,2,0,21,0,3,0.80274937738553,0,0
ChainsDice3-400,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.780141621,18.255301168,402,0.0,3.9e+06,2,0,28,0,3,0.80274937738553,0,0
ChainsDice3-500,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,1.021053751,22.966032464,502,0.0,4.9e+06,2,0,36,0,3,0.80274937738553,0,0
ChainsDice4-3,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.063640875,0.060569463,5,0.0,3.0e+04,2,0,0,0,3,0.806516881430817,0,0
ChainsDice4-10,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.076548359,0.322521362,12,0.0,9.9e+04,2,0,1,0,3,0.806516881430817,0,0
ChainsDice4-20,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.095128569,0.866642745,22,0.0,2.0e+05,2,0,1,0,3,0.806516881430817,0,0
ChainsDice4-50,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.15055089,2.267392071,52,0.0,4.9e+05,2,0,4,0,3,0.806516881430817,0,0
ChainsDice4-100,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.274524061,4.652446797,102,0.0,9.9e+05,2,0,7,0,3,0.806516881430817,0,0
ChainsDice4-200,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.495665196,9.366924603,202,0.0,2.0e+06,2,0,14,0,3,0.806516881430817,0,0
ChainsDice4-500,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,1.036841427,23.641016078,502,0.0,4.9e+06,2,0,36,0,3,0.806516881430817,0,0
ChainsDice5-3,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.069156384,0.083930538,5,0.0,3.0e+04,2,0,0,0,3,0.799964126868647,0,0
ChainsDice5-10,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.086190448,0.337369166,12,0.0,9.9e+04,2,0,1,0,3,0.799964126868647,0,0
ChainsDice5-20,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.110190287,0.715541479,22,0.0,2.0e+05,2,0,1,0,3,0.799964126868647,0,0
ChainsDice5-50,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.173111154,1.783844711,52,0.0,4.9e+05,2,0,3,0,3,0.799964126868647,0,0
ChainsDice5-100,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.245689386,3.572300447,102,0.0,9.9e+05,2,0,6,0,3,0.799964126868647,0,0
ChainsDice5-200,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.484748516,7.314523565,202,0.0,2.0e+06,2,0,12,0,3,0.799964126868647,0,0
ChainsDice5-500,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,1.246808236,19.282555025,502,0.0,4.9e+06,2,0,32,0,3,0.799964126868647,0,0
ChainsDiceLoop3-3,0.0,0,0,0,0,0.0,>2^64,9885,1,0,0.15338452,0.075367002,6,0.0,3.0e+04,4,2,1,0,4,1,0,0
ChainsDiceLoop3-10,0.0,0,0,0,0,0.0,>2^64,9885,1,0,0.17025628,0.3440018,13,0.0,9.9e+04,4,2,1,0,4,1,0,0
ChainsDiceLoop3-20,0.0,0,0,0,0,0.0,>2^64,9885,1,0,0.262749633,0.655451208,23,0.0,2.0e+05,4,2,1,0,4,1,0,0
ChainsDiceLoop3-50,0.0,0,0,0,0,0.0,>2^64,9885,1,0,0.520430538,1.496104676,53,0.0,4.9e+05,4,2,3,0,4,1,0,0
ChainsDiceLoop3-100,0.0,0,0,0,0,0.0,>2^64,9885,1,0,0.893687725,2.448810333,103,0.0,9.9e+05,4,2,6,0,4,1,0,0
ChainsDiceLoop3-200,0.0,0,0,0,0,0.0,>2^64,9885,1,0,1.891771584,7.676411883,203,0.0,2.0e+06,4,2,14,0,4,1,0,0
ChainsDiceLoop3-300,0.0,0,0,0,0,0.0,>2^64,9885,1,0,2.211558672,5.605275507,303,0.0,3.0e+06,4,2,15,0,4,1,0,0
ChainsDiceLoop3-400,0.0,0,0,0,0,0.0,>2^64,9885,1,0,2.73494353,7.212034323,403,0.0,3.9e+06,4,2,19,0,4,1,0,0
ChainsDiceLoop3-500,0.0,0,0,0,0,0.0,>2^64,9885,1,0,4.180493585,8.34189079,503,0.0,4.9e+06,4,2,24,0,4,1,0,0
ChainsDiceLoop4-3,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.106713341,0.19715753,6,0.0,3.0e+04,4,2,0,0,4,1,0,0
ChainsDiceLoop4-10,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.155939508,0.653501323,13,0.0,9.9e+04,4,2,1,0,4,1,0,0
ChainsDiceLoop4-20,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.20421276,1.151325901,23,0.0,2.0e+05,4,2,2,0,4,1,0,0
ChainsDiceLoop4-50,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.41036103,3.043053143,53,0.0,4.9e+05,4,2,5,0,4,1,0,0
ChainsDiceLoop4-100,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.676687736,5.665624183,103,0.0,9.9e+05,4,2,9,0,4,1,0,0
ChainsDiceLoop4-200,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,1.261042154,10.286435309,203,0.0,2.0e+06,4,2,16,0,4,1,0,0
ChainsDiceLoop4-500,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,3.291169157,25.418967601,503,0.0,4.9e+06,4,2,40,0,4,1,0,0
ChainsDiceLoop5-3,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.106137305,0.182202564,6,0.0,3.0e+04,4,2,0,0,4,1,0,0
ChainsDiceLoop5-10,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.152348518,0.518506812,13,0.0,9.9e+04,4,2,1,0,4,1,0,0
ChainsDiceLoop5-20,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.206144633,0.873997364,23,0.0,2.0e+05,4,2,2,0,4,1,0,0
ChainsDiceLoop5-50,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.54365719,3.249196102,53,0.0,4.9e+05,4,2,5,0,4,1,0,0
ChainsDiceLoop5-100,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.687584912,4.152179265,103,0.0,9.9e+05,4,2,7,0,4,1,0,0
ChainsDiceLoop5-200,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,1.577436417,14.475605867,203,0.0,2.0e+06,4,2,21,0,4,1,0,0
ChainsDiceLoop5-500,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,3.208373329,19.954704249,503,0.0,4.9e+06,4,2,34,0,4,1,0,0
ChainsSmall10,0.0,0,0,0,0,9.99999999995449e-06,>2^64,349,0.632902931837375,0,0.054416814,0.002337387,12,0.0,8.6e+02,2,0,0,0,6,0.632912931837375,0,0
ChainsSmall20,0.0,0,0,0,0,1.000000000001e-05,>2^64,349,0.30908458922691,0,0.054739392,0.005690949,22,0.0,1.7e+03,2,0,0,0,6,0.30909458922691,0,0
ChainsSmall50,0.0,0,0,0,0,1.00000000000031e-05,>2^64,349,0.0477121908313121,0,0.056296959,0.025791397,52,0.0,4.2e+03,2,0,0,0,6,0.0477221908313121,0,0
ChainsSmall100,0.0,0,0,0,0,1e-05,>2^64,349,0.00161612287451888,0,0.05663738,0.094408732,102,0.0,8.5e+03,2,0,0,0,6,0.00162612287451888,0,0
ChainsSmall200,0.0,0,0,0,0,1e-05,>2^64,349,2.14949639263919e-06,0,0.059481262,0.346103271,202,0.0,1.7e+04,2,0,0,0,6,1.21494963926392e-05,0,0
ChainsSmall500,0.0,0,0,0,0,1e-05,>2^64,349,9.41371025775153e-15,0,0.066021522,2.090078051,502,0.0,4.2e+04,2,0,0,0,6,1.00000000094137e-05,0,0
RoomsBig10,0.0,0,0,0,0,9.99999999999612e-06,>2^64,148582,0.0712568481148738,0,2.206025234,268.561360616,19,0.0,1.1e+06,3,100,16,0,14,0.0712668481148738,0,0
RoomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig50,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig100,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice10,0.0,0,0,0,0,9.99999999995449e-06,>2^64,74424,0.914504927963857,0,0.618104297,1.277825586,19,0.0,5.3e+05,3,100,1,0,14,0.914514927963857,0,0
RoomsDice20,0.0,0,0,0,0,9.99999999995449e-06,>2^64,83424,0.911366650908069,0,1.369917038,5.626234105,39,0.0,2.3e+06,3,400,1,0,14,0.911376650908069,0,0
RoomsDice50,0.0,0,0,0,0,9.99999999995449e-06,>2^64,74424,0.970351982903915,0,5.991688562,38.950073413,99,0.0,1.4e+07,3,2500,2,0,14,0.970361982903915,0,0
RoomsDice100,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice300,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice350,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice400,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice450,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsSmall10,0.0,0,0,0,0,9.99999999999612e-06,>2^64,1183,0.0680454187995997,0,0.205618241,0.021345564,19,0.0,8.4e+03,3,100,0,0,14,0.0680554187995997,0,0
RoomsSmall20,0.0,0,0,0,0,9.99999999999959e-06,>2^64,1184,0.0122204055129246,0,0.21195657,0.190107928,39,0.0,3.4e+04,3,400,0,0,14,0.0122304055129246,0,0
RoomsSmall50,0.0,0,0,0,0,1e-05,>2^64,1183,1.80297890241726e-05,0,0.256013102,4.992978571,99,0.0,2.1e+05,3,2500,2,0,14,2.80297890241726e-05,0,0
RoomsSmall100,0.0,0,0,0,0,1e-05,>2^64,1183,1.03923583437603e-09,0,0.573103966,92.57487886,199,0.0,8.5e+05,3,10000,9,0,14,1.00010392358344e-05,0,0
RoomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots-backup/Monolithic_data.csv <==
Model,bottomUpTerminationTime,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.0,0,0,0,0,1e-05,>2^64,169808,0.000961365475120448,0,2.261256578,91.496053518,19,0.0,1.1e+06,3,98,101,0,16,0.000971365475120448,0,0
BiroomsBig20,0.0,0,0,0,0,1e-05,>2^64,169808,8.98858200319108e-06,0,5.065952394,761.45524824,39,0.0,4.2e+06,3,398,794,0,16,1.89885820031911e-05,0,0
BiroomsBig50,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsBig100,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsBig200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsBig500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsSmall10,0.0,0,0,0,0,1.000000000001e-05,>2^64,1353,0.242465811500689,0,0.189301503,0.029464751,19,0.0,8.5e+03,3,98,0,0,16,0.242475811500689,0,0
BiroomsSmall20,0.0,0,0,0,0,9.99999999999612e-06,>2^64,1354,0.0777963854585144,0,0.204026164,0.18569204,39,0.0,3.4e+04,3,398,1,0,16,0.0778063854585144,0,0
BiroomsSmall50,0.0,0,0,0,0,1e-05,>2^64,1353,0.00331644327055747,0,0.323225924,2.633242585,99,0.0,2.1e+05,3,2498,4,0,16,0.00332644327055747,0,0
BiroomsSmall100,0.0,0,0,0,0,1e-05,>2^64,1353,1.32266892313258e-05,0,0.772070551,19.647436826,199,0.0,8.5e+05,3,9998,24,0,16,2.32266892313258e-05,0,0
BiroomsSmall200,0.0,0,0,0,0,1e-05,>2^64,1352,1.8652356750759e-10,0,2.700724429,170.145703162,399,0.0,3.4e+06,3,39998,187,0,16,1.00001865235675e-05,0,0
BiroomsSmall500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig10,0.0,0,0,0,0,1.000000000001e-05,>2^64,42463,0.478035260054316,0,0.353395063,39.743649465,12,0.0,1.1e+05,2,0,15,0,6,0.478045260054316,0,0
ChainsBig20,0.0,0,0,0,0,1.000000000001e-05,>2^64,42463,0.238544793491534,0,0.404678819,101.598794978,22,0.0,2.1e+05,2,0,15,0,6,0.238554793491534,0,0
ChainsBig50,0.0,0,0,0,0,9.99999999999959e-06,>2^64,42463,0.0291092338598545,0,0.546327264,597.528210284,52,0.0,5.3e+05,2,0,15,0,6,0.0291192338598545,0,0
ChainsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig1500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig2000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig2500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig3000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig3500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig4000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsDice3-3,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.062151596,0.065954107,5,0.0,3.0e+04,2,0,0,0,3,0.80274937738553,0,0
ChainsDice3-10,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.074907295,0.240410845,12,0.0,9.9e+04,2,0,1,0,3,0.80274937738553,0,0
ChainsDice3-20,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.095330601,0.71336855,22,0.0,2.0e+05,2,0,1,0,3,0.80274937738553,0,0
ChainsDice3-50,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.150674162,2.123764519,52,0.0,4.9e+05,2,0,3,0,3,0.80274937738553,0,0
ChainsDice3-100,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.242261915,4.412230509,102,0.0,9.9e+05,2,0,7,0,3,0.80274937738553,0,0
ChainsDice3-200,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.421977439,9.036546182,202,0.0,2.0e+06,2,0,14,0,3,0.80274937738553,0,0
ChainsDice3-300,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.626353779,13.66113661,302,0.0,3.0e+06,2,0,21,0,3,0.80274937738553,0,0
ChainsDice3-400,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.780141621,18.255301168,402,0.0,3.9e+06,2,0,28,0,3,0.80274937738553,0,0
ChainsDice3-500,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,1.021053751,22.966032464,502,0.0,4.9e+06,2,0,36,0,3,0.80274937738553,0,0
ChainsDice4-3,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.063640875,0.060569463,5,0.0,3.0e+04,2,0,0,0,3,0.806516881430817,0,0
ChainsDice4-10,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.076548359,0.322521362,12,0.0,9.9e+04,2,0,1,0,3,0.806516881430817,0,0
ChainsDice4-20,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.095128569,0.866642745,22,0.0,2.0e+05,2,0,1,0,3,0.806516881430817,0,0
ChainsDice4-50,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.15055089,2.267392071,52,0.0,4.9e+05,2,0,4,0,3,0.806516881430817,0,0
ChainsDice4-100,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.274524061,4.652446797,102,0.0,9.9e+05,2,0,7,0,3,0.806516881430817,0,0
ChainsDice4-200,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.495665196,9.366924603,202,0.0,2.0e+06,2,0,14,0,3,0.806516881430817,0,0
ChainsDice4-500,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,1.036841427,23.641016078,502,0.0,4.9e+06,2,0,36,0,3,0.806516881430817,0,0
ChainsDice5-3,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.069156384,0.083930538,5,0.0,3.0e+04,2,0,0,0,3,0.799964126868647,0,0
ChainsDice5-10,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.086190448,0.337369166,12,0.0,9.9e+04,2,0,1,0,3,0.799964126868647,0,0
ChainsDice5-20,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.110190287,0.715541479,22,0.0,2.0e+05,2,0,1,0,3,0.799964126868647,0,0
ChainsDice5-50,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.173111154,1.783844711,52,0.0,4.9e+05,2,0,3,0,3,0.799964126868647,0,0
ChainsDice5-100,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.245689386,3.572300447,102,0.0,9.9e+05,2,0,6,0,3,0.799964126868647,0,0
ChainsDice5-200,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.484748516,7.314523565,202,0.0,2.0e+06,2,0,12,0,3,0.799964126868647,0,0
ChainsDice5-500,0.0,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,1.246808236,19.282555025,502,0.0,4.9e+06,2,0,32,0,3,0.799964126868647,0,0
ChainsDiceLoop3-3,0.0,0,0,0,0,0.0,>2^64,9885,1,0,0.15338452,0.075367002,6,0.0,3.0e+04,4,2,1,0,4,1,0,0
ChainsDiceLoop3-10,0.0,0,0,0,0,0.0,>2^64,9885,1,0,0.17025628,0.3440018,13,0.0,9.9e+04,4,2,1,0,4,1,0,0
ChainsDiceLoop3-20,0.0,0,0,0,0,0.0,>2^64,9885,1,0,0.262749633,0.655451208,23,0.0,2.0e+05,4,2,1,0,4,1,0,0
ChainsDiceLoop3-50,0.0,0,0,0,0,0.0,>2^64,9885,1,0,0.520430538,1.496104676,53,0.0,4.9e+05,4,2,3,0,4,1,0,0
ChainsDiceLoop3-100,0.0,0,0,0,0,0.0,>2^64,9885,1,0,0.893687725,2.448810333,103,0.0,9.9e+05,4,2,6,0,4,1,0,0
ChainsDiceLoop3-200,0.0,0,0,0,0,0.0,>2^64,9885,1,0,1.891771584,7.676411883,203,0.0,2.0e+06,4,2,14,0,4,1,0,0
ChainsDiceLoop3-300,0.0,0,0,0,0,0.0,>2^64,9885,1,0,2.211558672,5.605275507,303,0.0,3.0e+06,4,2,15,0,4,1,0,0
ChainsDiceLoop3-400,0.0,0,0,0,0,0.0,>2^64,9885,1,0,2.73494353,7.212034323,403,0.0,3.9e+06,4,2,19,0,4,1,0,0
ChainsDiceLoop3-500,0.0,0,0,0,0,0.0,>2^64,9885,1,0,4.180493585,8.34189079,503,0.0,4.9e+06,4,2,24,0,4,1,0,0
ChainsDiceLoop4-3,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.106713341,0.19715753,6,0.0,3.0e+04,4,2,0,0,4,1,0,0
ChainsDiceLoop4-10,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.155939508,0.653501323,13,0.0,9.9e+04,4,2,1,0,4,1,0,0
ChainsDiceLoop4-20,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.20421276,1.151325901,23,0.0,2.0e+05,4,2,2,0,4,1,0,0
ChainsDiceLoop4-50,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.41036103,3.043053143,53,0.0,4.9e+05,4,2,5,0,4,1,0,0
ChainsDiceLoop4-100,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.676687736,5.665624183,103,0.0,9.9e+05,4,2,9,0,4,1,0,0
ChainsDiceLoop4-200,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,1.261042154,10.286435309,203,0.0,2.0e+06,4,2,16,0,4,1,0,0
ChainsDiceLoop4-500,0.0,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,3.291169157,25.418967601,503,0.0,4.9e+06,4,2,40,0,4,1,0,0
ChainsDiceLoop5-3,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.106137305,0.182202564,6,0.0,3.0e+04,4,2,0,0,4,1,0,0
ChainsDiceLoop5-10,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.152348518,0.518506812,13,0.0,9.9e+04,4,2,1,0,4,1,0,0
ChainsDiceLoop5-20,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.206144633,0.873997364,23,0.0,2.0e+05,4,2,2,0,4,1,0,0
ChainsDiceLoop5-50,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.54365719,3.249196102,53,0.0,4.9e+05,4,2,5,0,4,1,0,0
ChainsDiceLoop5-100,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.687584912,4.152179265,103,0.0,9.9e+05,4,2,7,0,4,1,0,0
ChainsDiceLoop5-200,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,1.577436417,14.475605867,203,0.0,2.0e+06,4,2,21,0,4,1,0,0
ChainsDiceLoop5-500,0.0,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,3.208373329,19.954704249,503,0.0,4.9e+06,4,2,34,0,4,1,0,0
ChainsSmall10,0.0,0,0,0,0,9.99999999995449e-06,>2^64,349,0.632902931837375,0,0.054416814,0.002337387,12,0.0,8.6e+02,2,0,0,0,6,0.632912931837375,0,0
ChainsSmall20,0.0,0,0,0,0,1.000000000001e-05,>2^64,349,0.30908458922691,0,0.054739392,0.005690949,22,0.0,1.7e+03,2,0,0,0,6,0.30909458922691,0,0
ChainsSmall50,0.0,0,0,0,0,1.00000000000031e-05,>2^64,349,0.0477121908313121,0,0.056296959,0.025791397,52,0.0,4.2e+03,2,0,0,0,6,0.0477221908313121,0,0
ChainsSmall100,0.0,0,0,0,0,1e-05,>2^64,349,0.00161612287451888,0,0.05663738,0.094408732,102,0.0,8.5e+03,2,0,0,0,6,0.00162612287451888,0,0
ChainsSmall200,0.0,0,0,0,0,1e-05,>2^64,349,2.14949639263919e-06,0,0.059481262,0.346103271,202,0.0,1.7e+04,2,0,0,0,6,1.21494963926392e-05,0,0
ChainsSmall500,0.0,0,0,0,0,1e-05,>2^64,349,9.41371025775153e-15,0,0.066021522,2.090078051,502,0.0,4.2e+04,2,0,0,0,6,1.00000000094137e-05,0,0
RoomsBig10,0.0,0,0,0,0,9.99999999999612e-06,>2^64,148582,0.0712568481148738,0,2.206025234,268.561360616,19,0.0,1.1e+06,3,100,16,0,14,0.0712668481148738,0,0
RoomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig50,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig100,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice10,0.0,0,0,0,0,9.99999999995449e-06,>2^64,74424,0.914504927963857,0,0.618104297,1.277825586,19,0.0,5.3e+05,3,100,1,0,14,0.914514927963857,0,0
RoomsDice20,0.0,0,0,0,0,9.99999999995449e-06,>2^64,83424,0.911366650908069,0,1.369917038,5.626234105,39,0.0,2.3e+06,3,400,1,0,14,0.911376650908069,0,0
RoomsDice50,0.0,0,0,0,0,9.99999999995449e-06,>2^64,74424,0.970351982903915,0,5.991688562,38.950073413,99,0.0,1.4e+07,3,2500,2,0,14,0.970361982903915,0,0
RoomsDice100,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice300,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice350,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice400,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice450,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsSmall10,0.0,0,0,0,0,9.99999999999612e-06,>2^64,1183,0.0680454187995997,0,0.205618241,0.021345564,19,0.0,8.4e+03,3,100,0,0,14,0.0680554187995997,0,0
RoomsSmall20,0.0,0,0,0,0,9.99999999999959e-06,>2^64,1184,0.0122204055129246,0,0.21195657,0.190107928,39,0.0,3.4e+04,3,400,0,0,14,0.0122304055129246,0,0
RoomsSmall50,0.0,0,0,0,0,1e-05,>2^64,1183,1.80297890241726e-05,0,0.256013102,4.992978571,99,0.0,2.1e+05,3,2500,2,0,14,2.80297890241726e-05,0,0
RoomsSmall100,0.0,0,0,0,0,1e-05,>2^64,1183,1.03923583437603e-09,0,0.573103966,92.57487886,199,0.0,8.5e+05,3,10000,9,0,14,1.00010392358344e-05,0,0
RoomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots-backup/Novel_data.csv <==
Model,bottomUpTerminationTime,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.0,0.03,6,0,0,9.99999999510412e-05,>2^64,169808,0.000961365473749047,0,1.427673686,151.612043551,19,0.0,1.1e+06,3,98,87,0,16,0.00106136547370009,0,206
BiroomsBig20,0.0,0.01,6,0,0,9.99999999762286e-05,>2^64,169808,8.98858199952318e-06,0,1.4302767,599.31568743,39,0.0,4.2e+06,3,398,601,0,16,0.000108988581975752,0,806
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.0,0.00,0,0,0,9.99992947580686e-05,>2^64,1353,0.242464897972623,0,0.219726604,0.222755101,19,0.0,8.5e+03,3,98,0,0,16,0.242564897267381,0,200
BiroomsSmall20,0.0,0.00,0,0,0,9.99540223149964e-05,>2^64,1354,0.0777960790833081,0,0.21944917,0.877334346,39,0.0,3.4e+04,3,398,1,0,16,0.0778960331056231,0,800
BiroomsSmall50,0.0,0.18,3941,0,0,8.66863827881279e-05,>2^64,1353,0.00331643979220333,0,0.237566238,13.376611184,99,0.0,2.1e+05,3,2498,14,0,16,0.00340312617499146,0,21441
BiroomsSmall100,0.0,0.24,15545,0,0,9.99999999928593e-05,>2^64,1353,1.32266680124091e-05,0,0.205950648,58.804424657,199,0.0,8.5e+05,3,9998,61,0,16,0.000113226668005268,0,65545
BiroomsSmall200,0.0,0.25,117157,1,3,9.99999999878041e-05,>2^64,1352,1.86509609828667e-10,0,0.228922036,348.880314288,399,0.0,3.4e+06,3,39998,359,0,16,0.000100000186497414,0,477157
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.0,0.50,12,0,0,9.9999999999989e-05,>2^64,42463,0.478033940161374,0,0.322739794,13.35586282,12,0.0,1.1e+05,2,0,6,0,6,0.478133940161374,0,24
ChainsBig20,0.0,0.50,22,0,0,9.9999999999989e-05,>2^64,42463,0.238544713934349,0,0.32335737,23.012384613,22,0.0,2.1e+05,2,0,7,0,6,0.238644713934349,0,44
ChainsBig50,0.0,0.50,52,0,0,9.99999999999994e-05,>2^64,42463,0.0291092231288663,0,0.31840322,58.416253083,52,0.0,5.3e+05,2,0,7,0,6,0.0292092231288663,0,104
ChainsBig100,0.0,0.50,102,0,0,0.0001,>2^64,42463,0.000553674721907423,0,0.317975784,114.45911497,102,0.0,1.1e+06,2,0,9,0,6,0.000653674721907423,0,204
ChainsBig200,0.0,0.50,202,0,0,0.0001,>2^64,42463,3.04613087703558e-07,0,0.316603786,230.549859789,202,0.0,2.1e+06,2,0,9,0,6,0.000100304613087704,0,404
ChainsBig500,0.0,0.50,502,0,0,0.0001,>2^64,42463,1.42892530470864e-16,0,0.318276542,587.018227951,502,0.0,5.3e+06,2,0,9,0,6,0.000100000000000143,0,1004
ChainsBig1000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig4000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice3-3,0.0,0.50,5,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.059345663,0.092935596,5,0.0,3.0e+04,2,0,0,0,3,0.80283937738553,0,10
ChainsDice3-10,0.0,0.61,19,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.060459424,0.164040197,12,0.0,9.9e+04,2,0,0,0,3,0.80283937738553,0,31
ChainsDice3-20,0.0,0.64,39,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.060028434,0.263215418,22,0.0,2.0e+05,2,0,0,0,3,0.80283937738553,0,61
ChainsDice3-50,0.0,0.66,99,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.060697345,0.581302794,52,0.0,4.9e+05,2,0,0,0,3,0.80283937738553,0,151
ChainsDice3-100,0.0,0.66,199,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.060510441,1.082193079,102,0.0,9.9e+05,2,0,0,0,3,0.80283937738553,0,301
ChainsDice3-200,0.0,0.66,399,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.061720053,2.116359141,202,0.0,2.0e+06,2,0,0,0,3,0.80283937738553,0,601
ChainsDice3-300,0.0,0.66,599,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.06158072,3.050271023,302,0.0,3.0e+06,2,0,1,0,3,0.80283937738553,0,901
ChainsDice3-400,0.0,0.67,799,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.061127685,4.053630229,402,0.0,3.9e+06,2,0,1,0,3,0.80283937738553,0,1201
ChainsDice3-500,0.0,0.67,999,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.060580543,5.02414949,502,0.0,4.9e+06,2,0,1,0,3,0.80283937738553,0,1501
ChainsDice4-3,0.0,0.50,5,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.059713175,0.097878372,5,0.0,3.0e+04,2,0,0,0,3,0.806606881430817,0,10
ChainsDice4-10,0.0,0.61,19,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.060878064,0.169841239,12,0.0,9.9e+04,2,0,0,0,3,0.806606881430817,0,31
ChainsDice4-20,0.0,0.64,39,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.058731903,0.274558185,22,0.0,2.0e+05,2,0,0,0,3,0.806606881430817,0,61
ChainsDice4-50,0.0,0.66,99,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.060114223,0.58367682,52,0.0,4.9e+05,2,0,0,0,3,0.806606881430817,0,151
ChainsDice4-100,0.0,0.66,199,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.059910518,1.115263886,102,0.0,9.9e+05,2,0,0,0,3,0.806606881430817,0,301
ChainsDice4-200,0.0,0.66,399,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.060158457,2.081933513,202,0.0,2.0e+06,2,0,1,0,3,0.806606881430817,0,601
ChainsDice4-500,0.0,0.67,999,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.060328707,5.271579832,502,0.0,4.9e+06,2,0,2,0,3,0.806606881430817,0,1501
ChainsDice5-3,0.0,0.50,10,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.060578478,0.166423064,5,0.0,3.0e+04,2,0,0,0,3,0.800054126868647,0,20
ChainsDice5-10,0.0,0.56,30,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.058746141,0.313969755,12,0.0,9.9e+04,2,0,0,0,3,0.800054126868647,0,54
ChainsDice5-20,0.0,0.58,60,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.058044136,0.517412161,22,0.0,2.0e+05,2,0,0,0,3,0.800054126868647,0,104
ChainsDice5-50,0.0,0.59,150,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.058095823,1.140224076,52,0.0,4.9e+05,2,0,1,0,3,0.800054126868647,0,254
ChainsDice5-100,0.0,0.60,300,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.05836878,2.135411749,102,0.0,9.9e+05,2,0,1,0,3,0.800054126868647,0,504
ChainsDice5-200,0.0,0.60,600,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.061611619,4.208120766,202,0.0,2.0e+06,2,0,2,0,3,0.800054126868647,0,1004
ChainsDice5-500,0.0,0.60,1500,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.05882536,10.252371706,502,0.0,4.9e+06,2,0,5,0,3,0.800054126868647,0,2504
ChainsDiceLoop3-3,0.0,0.72,77,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.072508744,0.649100553,6,0.0,3.0e+04,4,2,0,0,4,1,0,107
ChainsDiceLoop3-10,0.0,0.80,255,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.069900062,1.034716537,13,0.0,9.9e+04,4,2,0,0,4,1,0,320
ChainsDiceLoop3-20,0.0,0.82,515,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.065986106,1.50639345,23,0.0,2.0e+05,4,2,0,0,4,1,0,630
ChainsDiceLoop3-50,0.0,0.83,1295,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.066751402,2.996023749,53,0.0,4.9e+05,4,2,1,0,4,1,0,1560
ChainsDiceLoop3-100,0.0,0.83,2595,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.069429985,5.469108856,103,0.0,9.9e+05,4,2,1,0,4,1,0,3110
ChainsDiceLoop3-200,0.0,0.84,5195,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.068338626,10.473848847,203,0.0,2.0e+06,4,2,3,0,4,1,0,6210
ChainsDiceLoop3-300,0.0,0.84,7795,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.069232212,15.190832143,303,0.0,3.0e+06,4,2,4,0,4,1,0,9310
ChainsDiceLoop3-400,0.0,0.84,10395,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.067838482,20.028055652,403,0.0,3.9e+06,4,2,5,0,4,1,0,12410
ChainsDiceLoop3-500,0.0,0.84,12995,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.06914627,25.198216168,503,0.0,4.9e+06,4,2,7,0,4,1,0,15510
ChainsDiceLoop4-3,0.0,0.72,77,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.068573128,0.69668155,6,0.0,3.0e+04,4,2,0,0,4,1,0,107
ChainsDiceLoop4-10,0.0,0.80,253,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.07065188,1.098357467,13,0.0,9.9e+04,4,2,1,0,4,1,0,318
ChainsDiceLoop4-20,0.0,0.82,513,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.069089923,1.658901611,23,0.0,2.0e+05,4,2,1,0,4,1,0,628
ChainsDiceLoop4-50,0.0,0.83,1293,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.069197347,3.058385539,53,0.0,4.9e+05,4,2,2,0,4,1,0,1558
ChainsDiceLoop4-100,0.0,0.83,2593,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.068783797,5.620290253,103,0.0,9.9e+05,4,2,5,0,4,1,0,3108
ChainsDiceLoop4-200,0.0,0.84,5193,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.068890647,10.525463894,203,0.0,2.0e+06,4,2,9,0,4,1,0,6208
ChainsDiceLoop4-500,0.0,0.84,12993,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.06737567,25.683052452,503,0.0,4.9e+06,4,2,22,0,4,1,0,15508
ChainsDiceLoop5-3,0.0,0.72,77,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.069855858,0.728863654,6,0.0,3.0e+04,4,2,1,0,4,1,0,107
ChainsDiceLoop5-10,0.0,0.80,256,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.069122836,1.113042333,13,0.0,9.9e+04,4,2,1,0,4,1,0,321
ChainsDiceLoop5-20,0.0,0.82,516,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.068792954,1.612821444,23,0.0,2.0e+05,4,2,2,0,4,1,0,631
ChainsDiceLoop5-50,0.0,0.83,1296,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.068961049,3.145853677,53,0.0,4.9e+05,4,2,3,0,4,1,0,1561
ChainsDiceLoop5-100,0.0,0.83,2596,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.068431731,5.466003024,103,0.0,9.9e+05,4,2,6,0,4,1,0,3111
ChainsDiceLoop5-200,0.0,0.84,5196,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.067462171,10.439246677,203,0.0,2.0e+06,4,2,11,0,4,1,0,6211
ChainsDiceLoop5-500,0.0,0.84,12996,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.068085488,25.36797739,503,0.0,4.9e+06,4,2,25,0,4,1,0,15511
ChainsSmall10,0.0,0.50,12,0,0,9.9999999999989e-05,>2^64,349,0.6329014338057,0,0.063126128,0.00972985,12,0.0,8.6e+02,2,0,0,0,6,0.6330014338057,0,24
ChainsSmall20,0.0,0.50,22,0,0,9.9999999999989e-05,>2^64,349,0.309083248489553,0,0.063185087,0.018950973,22,0.0,1.7e+03,2,0,0,0,6,0.309183248489553,0,44
ChainsSmall50,0.0,0.50,52,0,0,0.000100000000000003,>2^64,349,0.0477119843887755,0,0.064140903,0.046424114,52,0.0,4.2e+03,2,0,0,0,6,0.0478119843887755,0,104
ChainsSmall100,0.0,0.50,102,0,0,0.0001,>2^64,349,0.00161611974830257,0,0.063975111,0.093427615,102,0.0,8.5e+03,2,0,0,0,6,0.00171611974830257,0,204
ChainsSmall200,0.0,0.50,202,0,0,0.0001,>2^64,349,2.14947698001619e-06,0,0.063964137,0.18764632,202,0.0,1.7e+04,2,0,0,0,6,0.000102149476980016,0,404
ChainsSmall500,0.0,0.50,502,0,0,0.0001,>2^64,349,9.41367244928677e-15,0,0.062393063,0.45666057,502,0.0,4.2e+04,2,0,0,0,6,0.000100000000009414,0,1004
RoomsBig10,0.0,0.50,100,0,0,0.000100000000000003,>2^64,148582,0.071256838021181,0,1.181975463,88.417502804,19,0.0,1.1e+06,3,100,26,0,14,0.071356838021181,0,200
RoomsBig20,0.0,0.50,400,0,0,9.99999999999994e-05,>2^64,148582,0.0128454196155047,0,1.171741082,349.141673707,39,0.0,4.2e+06,3,400,36,0,14,0.0129454196155047,0,800
RoomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,0.0,0.50,300,0,0,0.0001000000000001,>2^64,74424,0.914504927963857,0,0.387012745,5.636711275,19,0.0,5.3e+05,3,100,1,0,14,0.914604927963857,0,600
RoomsDice20,0.0,0.50,2801,0,0,9.99999996738055e-05,>2^64,83424,0.911366650908069,0,0.391504477,53.759951727,39,0.0,2.3e+06,3,400,2,0,14,0.911466650907743,0,5601
RoomsDice50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,0.0,0.50,100,0,0,0.000100000000000003,>2^64,1183,0.0680453792266675,0,0.163349398,0.060176207,19,0.0,8.4e+03,3,100,0,0,14,0.0681453792266675,0,200
RoomsSmall20,0.0,0.50,400,0,0,9.99999999999994e-05,>2^64,1184,0.012220329731632,0,0.164329657,0.242943238,39,0.0,3.4e+04,3,400,0,0,14,0.012320329731632,0,800
RoomsSmall50,0.0,0.50,2500,0,0,0.0001,>2^64,1183,1.80296808064433e-05,0,0.164415588,1.480062741,99,0.0,2.1e+05,3,2500,2,0,14,0.000118029680806443,0,5000
RoomsSmall100,0.0,0.50,10000,0,0,0.0001,>2^64,1183,1.03923288441735e-09,0,0.168707146,5.903976268,199,0.0,8.5e+05,3,10000,6,0,14,0.000100001039232884,0,20000
RoomsSmall200,0.0,0.50,40000,0,0,0.0001,>2^64,1182,1.30382704212822e-18,0,0.194284089,24.608953069,399,0.0,3.4e+06,3,40000,26,0,14,0.000100000000000001,0,80000
RoomsSmall500,0.0,0.50,250000,0,1,0.0001,>2^64,1099,3.14806730395919e-44,0,0.195043349,152.359523716,999,0.0,2.1e+07,3,250000,162,0,13,0.0001,0,500000


==> plots-backup/Pareto4_data.csv <==
Model,bottomUpTerminationTime,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.0,0,0,0,0,7.89510389330172e-05,>2^64,42463,0.478033879726336,46,0.30611276,14.630487788,12,0.0,1.1e+05,2,0,15,0,6,0.478112830765269,67,0
ChainsBig20,0.0,0,0,0,0,0.000140456632396868,>2^64,42463,0.238544615815846,46,0.306345031,14.544231506,22,0.0,2.1e+05,2,0,15,0,6,0.238685072448243,67,0
ChainsBig50,0.0,0,0,0,0,4.46527625438259e-05,>2^64,42463,0.0291091940157796,46,0.299601316,14.54141139,52,0.0,5.3e+05,2,0,15,0,6,0.0291538467783234,67,0
ChainsBig100,0.0,0,0,0,0,1.79128815911084e-06,>2^64,42463,0.000553673661716145,46,0.308989681,14.591922712,102,0.0,1.1e+06,2,0,15,0,6,0.000555464949875256,67,0
ChainsBig200,0.0,0,0,0,0,2.04364496171154e-09,>2^64,42463,3.04612229424745e-07,46,0.304647152,14.679088027,202,0.0,2.1e+06,2,0,15,0,6,3.06655874386457e-07,67,0
ChainsBig500,0.0,0,0,0,0,2.36248111651761e-18,>2^64,42463,1.42891958786491e-16,46,0.311183031,14.695524164,502,0.0,5.3e+06,2,0,15,0,6,1.45254439903009e-16,67,0
ChainsBig1000,0.0,0,0,0,0,0.0,>2^64,42463,0.0,46,0.301537062,14.601159629,1002,0.0,1.1e+07,2,0,15,0,6,0.0,67,0
ChainsBig1500,0.0,0,0,0,0,0.0,>2^64,42463,0.0,46,0.302015615,14.666299705,1502,0.0,1.6e+07,2,0,15,0,6,0.0,67,0
ChainsBig2000,0.0,0,0,0,0,0.0,>2^64,42463,0.0,46,0.302885237,14.714641635,2002,0.0,2.1e+07,2,0,15,0,6,0.0,67,0
ChainsBig2500,0.0,0,0,0,0,0.0,>2^64,42463,0.0,46,0.311717195,14.7253128,2502,0.0,2.7e+07,2,0,15,0,6,0.0,67,0
ChainsBig3000,0.0,0,0,0,0,0.0,>2^64,42463,0.0,46,0.304303381,14.715896601,3002,0.0,3.2e+07,2,0,15,0,6,0.0,67,0
ChainsBig3500,0.0,0,0,0,0,0.0,>2^64,42463,0.0,46,0.303003252,14.755955312,3502,0.0,3.7e+07,2,0,15,0,6,0.0,67,0
ChainsBig4000,0.0,0,0,0,0,0.0,>2^64,42463,0.0,46,0.308540139,14.750181886,4002,0.0,4.2e+07,2,0,15,0,6,0.0,67,0
ChainsDice3-3,0.0,0,0,0,0,0.0,>2^64,9883,0.80273937738553,1242,0.05812431,110.515097956,5,0.0,3.0e+04,2,0,111,0,3,0.80273937738553,430,0
ChainsDice3-10,0.0,0,0,0,0,3.33066907387547e-16,>2^64,9883,0.80273937738553,1242,0.056666872,110.166542426,12,0.0,9.9e+04,2,0,111,0,3,0.80273937738553,434,0
ChainsDice3-20,0.0,0,0,0,0,8.88178419700125e-16,>2^64,9883,0.80273937738553,1240,0.056068755,110.038069003,22,0.0,2.0e+05,2,0,111,0,3,0.802739377385531,430,0
ChainsDice3-50,0.0,0,0,0,0,2.66453525910038e-15,>2^64,9883,0.80273937738553,1242,0.054540664,111.737742476,52,0.0,4.9e+05,2,0,113,0,3,0.802739377385533,430,0
ChainsDice3-100,0.0,0,0,0,0,5.55111512312578e-15,>2^64,9883,0.80273937738553,1240,0.056067392,111.54985632,102,0.0,9.9e+05,2,0,112,0,3,0.802739377385536,434,0
ChainsDice3-200,0.0,0,0,0,0,1.17683640610267e-14,>2^64,9883,0.80273937738553,1242,0.054812328,113.712288892,202,0.0,2.0e+06,2,0,115,0,3,0.802739377385542,430,0
ChainsDice3-300,0.0,0,0,0,0,1.75415237890775e-14,>2^64,9883,0.80273937738553,1242,0.055361184,114.444067962,302,0.0,3.0e+06,2,0,115,0,3,0.802739377385548,432,0
ChainsDice3-400,0.0,0,0,0,0,2.33146835171283e-14,>2^64,9883,0.80273937738553,1240,0.055668254,115.998627537,402,0.0,3.9e+06,2,0,117,0,3,0.802739377385553,422,0
ChainsDice3-500,0.0,0,0,0,0,2.90878432451791e-14,>2^64,9883,0.80273937738553,1242,0.055912324,117.313737717,502,0.0,4.9e+06,2,0,118,0,3,0.802739377385559,428,0
ChainsDice4-3,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-3,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop3-3,0.0,0,0,0,0,9.42272903814434e-07,>2^64,9885,0.999999057727096,3515,0.066468829,305.966130696,6,0.0,3.0e+04,4,2,308,0,4,1,1152,0
ChainsDiceLoop3-10,0.0,0,0,0,0,9.42272903814434e-07,>2^64,9885,0.999999057727096,2822,0.072668459,304.24008813,13,0.0,9.9e+04,4,2,306,0,4,1,1024,0
ChainsDiceLoop3-20,0.0,0,0,0,0,9.42272903814434e-07,>2^64,9885,0.999999057727096,2593,0.064790456,297.763950196,23,0.0,2.0e+05,4,2,300,0,4,1,1025,0
ChainsDiceLoop3-50,0.0,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2535,0.064186727,312.254231046,53,0.0,4.9e+05,4,2,314,0,4,1,1017,0
ChainsDiceLoop3-100,0.0,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2164,0.063075254,333.590040595,103,0.0,9.9e+05,4,2,335,0,4,1,1030,0
ChainsDiceLoop3-200,0.0,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2254,0.062231102,309.944107418,203,0.0,2.0e+06,4,2,312,0,4,1,1044,0
ChainsDiceLoop3-300,0.0,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2207,0.065140738,324.450629989,303,0.0,3.0e+06,4,2,326,0,4,1,1036,0
ChainsDiceLoop3-400,0.0,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2204,0.063258982,336.545667705,403,0.0,3.9e+06,4,2,338,0,4,1,1041,0
ChainsDiceLoop3-500,0.0,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2187,0.062218531,353.296436887,503,0.0,4.9e+06,4,2,355,0,4,1,1034,0
ChainsDiceLoop4-3,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-3,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsSmall10,0.0,0,0,0,0,0.000334595554729811,>2^64,349,0.63284653649012,67,0.055539537,0.200737962,12,0.0,8.6e+02,2,0,0,0,6,0.63318113204485,90,0
ChainsSmall20,0.0,0,0,0,0,0.000188146391305599,>2^64,349,0.309056750140768,67,0.055855062,0.201462781,22,0.0,1.7e+03,2,0,0,0,6,0.309244896532074,90,0
ChainsSmall50,0.0,0,0,0,0,8.42956805983119e-05,>2^64,349,0.047702464756749,67,0.056319918,0.204786673,52,0.0,4.2e+03,2,0,0,0,6,0.0477867604373473,90,0
ChainsSmall100,0.0,0,0,0,0,5.22724444833376e-06,>2^64,349,0.00161555085261232,67,0.056434064,0.208973536,102,0.0,8.5e+03,2,0,0,0,6,0.00162077809706066,90,0
ChainsSmall200,0.0,0,0,0,0,1.46906507119136e-08,>2^64,349,2.14799920794643e-06,67,0.056698612,0.21917715,202,0.0,1.7e+04,2,0,0,0,6,2.16268985865835e-06,90,0
ChainsSmall500,0.0,0,0,0,0,1.69200976165246e-16,>2^64,349,9.3966729716924e-15,67,0.055924934,0.247686639,502,0.0,4.2e+04,2,0,0,0,6,9.56587394785765e-15,90,0
RoomsBig10,0.0,0,0,0,0,4.25794899771154e-05,>2^64,148582,0.0712568301024329,84,1.125553717,14.772960698,19,0.0,1.1e+06,3,100,16,0,14,0.07129940959241,102,0
RoomsBig20,0.0,0,0,0,0,1.46214087106931e-05,>2^64,148582,0.0128454181854478,84,1.138458861,14.780803113,39,0.0,4.2e+06,3,400,16,0,14,0.0128600395941585,102,0
RoomsBig50,0.0,0,0,0,0,1.06041461108881e-07,>2^64,148582,4.90870088428716e-05,84,1.122347761,15.517435186,99,0.0,2.7e+07,3,2500,17,0,14,4.91930503039804e-05,102,0
RoomsBig100,0.0,0,0,0,0,4.14727533933171e-12,>2^64,148582,9.06900856301346e-10,84,1.124611863,18.806491657,199,0.0,1.1e+08,3,10000,21,0,14,9.11048131640678e-10,102,0
RoomsBig200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice10,0.0,0,0,0,0,2.04454212673344e-05,>2^64,74424,0.914502302235308,48,0.35166519,0.883691253,19,0.0,5.3e+05,3,100,1,0,14,0.914522747656575,74,0
RoomsDice20,0.0,0,0,0,0,4.33822851930721e-06,>2^64,83424,0.911366303605254,48,0.358917934,0.957337849,39,0.0,2.3e+06,3,400,1,0,14,0.911370641833773,74,0
RoomsDice50,0.0,0,0,0,0,2.40122974698442e-05,>2^64,74424,0.970349078315645,48,0.370624372,1.290251003,99,0.0,1.4e+07,3,2500,2,0,14,0.970373090613115,74,0
RoomsDice100,0.0,0,0,0,0,2.96822523602192e-05,>2^64,74424,0.940078754881384,48,0.375607016,3.88637516,199,0.0,5.4e+07,3,10000,5,0,14,0.940108437133745,74,0
RoomsDice200,0.0,0,0,0,0,5.92643510300972e-05,>2^64,65424,0.962002814407735,48,0.382351361,24.324552256,399,0.0,2.1e+08,3,40000,33,0,14,0.962062078758766,74,0
RoomsDice250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice300,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice350,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice400,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice450,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsSmall10,0.0,0,0,0,0,1.43344713170734e-05,>2^64,1183,0.0680411576024081,136,0.133892523,0.353645545,19,0.0,8.4e+03,3,100,0,0,14,0.0680554920737251,175,0
RoomsSmall20,0.0,0,0,0,0,1.36343498773634e-05,>2^64,1184,0.0122088369147996,136,0.133764802,0.407727813,39,0.0,3.4e+04,3,400,1,0,14,0.012222471264677,175,0
RoomsSmall50,0.0,0,0,0,0,8.52134625635636e-08,>2^64,1183,1.79472002341453e-05,136,0.147394227,1.202028173,99,0.0,2.1e+05,3,2500,2,0,14,1.80324136967088e-05,175,0
RoomsSmall100,0.0,0,0,0,0,2.28983865715058e-11,>2^64,1183,1.01708649285466e-09,136,0.136940128,6.804457224,199,0.0,8.5e+05,3,10000,9,0,14,1.03998487942616e-09,175,0
RoomsSmall200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsSmall500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM


==> plots-backup/results_plot_0.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
BiroomsBig10,86.932428243,86.932428243,2700,100.658501249,100.658501249,86.932428243,2700
BiroomsBig20,600.815037539,2700,2700,794.499648408,794.499648408,600.815037539,2700
BiroomsBig50,2700,2700,2700,2700,2700,2700,2700
BiroomsBig100,2700,2700,2700,2700,2700,2700,2700
BiroomsBig200,2700,2700,2700,2700,2700,2700,2700
BiroomsBig500,2700,2700,2700,2700,2700,2700,2700


==> plots-backup/results_plot_1.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
BiroomsSmall10,0.447267283,6.331313816,2700,0.418805352,0.418805352,0.447267283,2700
BiroomsSmall20,1.11657686,125.383666425,2700,0.53835493,0.53835493,1.11657686,2700
BiroomsSmall50,13.911560786,2700,2700,3.84125845,3.84125845,13.911560786,2700
BiroomsSmall100,60.672203704,2700,2700,23.952253581,23.952253581,60.672203704,2700
BiroomsSmall200,359.124251639,2700,2700,186.94617927,186.94617927,359.124251639,2700
BiroomsSmall500,2700,2700,2700,2700,2700,2700,2700


==> plots-backup/results_plot_10.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
RoomsBig10,26.172927214,68.18625219,26.172927214,15.905899862,15.905899862,26.172927214,15.905899862
RoomsBig20,35.751212526,209.69108213,35.751212526,15.935954193,2700,35.751212526,15.935954193
RoomsBig50,2700,2700,44.867224332,16.822633596,2700,44.867224332,16.822633596
RoomsBig100,2700,2700,64.629103669,21.232448213,2700,64.629103669,21.232448213
RoomsBig200,2700,2700,209.700898913,2700,2700,209.700898913,2700
RoomsBig250,2700,2700,294.546415451,2700,2700,294.546415451,2700
RoomsBig500,2700,2700,2700,2700,2700,2700,2700


==> plots-backup/results_plot_11.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
RoomsDice10,0.806119405,2700,0.806119405,1.240501135,1.240501135,0.806119405,1.240501135
RoomsDice20,2.294052903,253.049533619,2.294052903,1.330254573,1.330254573,2.294052903,1.330254573
RoomsDice50,2700,2700,42.462511923,1.813026383,1.813026383,42.462511923,1.813026383
RoomsDice100,2700,2700,261.551153145,5.338495233,2700,261.551153145,5.338495233
RoomsDice200,2700,2700,2700,32.927718122,2700,2700,32.927718122
RoomsDice250,2700,2700,2700,2700,2700,2700,2700
RoomsDice300,2700,2700,2700,2700,2700,2700,2700
RoomsDice350,2700,2700,2700,2700,2700,2700,2700
RoomsDice400,2700,2700,2700,2700,2700,2700,2700
RoomsDice450,2700,2700,2700,2700,2700,2700,2700
RoomsDice500,2700,2700,2700,2700,2700,2700,2700


==> plots-backup/results_plot_12.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
RoomsSmall10,0.225018273,2700,0.468991883,0.450203417,0.450203417,0.225018273,0.494401844
RoomsSmall20,0.412859608,2700,5.899863058,0.477490552,0.477490552,0.412859608,0.565375738
RoomsSmall50,1.68235401,2700,51.301747685,1.667737183,1.667737183,1.68235401,1.667737183
RoomsSmall100,6.268159189,2700,163.280034458,9.128402578,9.128402578,6.268159189,9.128402578
RoomsSmall200,25.957512243,2700,762.951006326,2700,2700,25.957512243,2700
RoomsSmall500,162.057166501,2700,2700,2700,2700,162.057166501,2700


==> plots-backup/results_plot_2.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsBig10,5.611911338,10.575740731,5.611911338,14.939396068,14.939396068,5.611911338,14.939396068
ChainsBig20,6.628494129,16.693351004,6.628494129,14.853486752,14.853486752,6.628494129,14.853486752
ChainsBig50,6.725900864,31.799832918,6.725900864,14.844172943,14.844172943,6.725900864,14.844172943
ChainsBig100,9.214130134,59.120028219,9.214130134,14.904497721,2700,9.214130134,14.904497721
ChainsBig200,9.104058759,2700,9.104058759,14.988056624,2700,9.104058759,14.988056624
ChainsBig500,9.30728938,2700,9.30728938,15.013338382,2700,9.30728938,15.013338382
ChainsBig1000,2700,2700,9.788572787,14.913558796,2700,9.788572787,14.913558796
ChainsBig1500,2700,2700,11.525778398,14.982853555,2700,11.525778398,14.982853555
ChainsBig2000,2700,2700,9.245755646,15.038271411,2700,9.245755646,15.038271411
ChainsBig2500,2700,2700,11.374343809,15.06454098,2700,11.374343809,15.06454098
ChainsBig3000,2700,2700,8.221538652,15.053498368,2700,8.221538652,15.053498368
ChainsBig3500,2700,2700,14.57008027,15.096528179,2700,14.57008027,15.096528179
ChainsBig4000,2700,2700,9.121776105,15.101475862,2700,9.121776105,15.101475862


==> plots-backup/results_plot_3.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDice3-3,0.11371799,0.173240017,0.11371799,0.197295739,0.197295739,0.11371799,111.340888495
ChainsDice3-10,0.122417647,0.245246965,0.122417647,0.541103221,0.541103221,0.122417647,110.992791638
ChainsDice3-20,0.127212146,0.357912831,0.127212146,1.26700952,1.26700952,0.127212146,110.866530881
ChainsDice3-50,0.178950578,0.690116715,0.178950578,3.415378396,3.415378396,0.178950578,112.570819138
ChainsDice3-100,0.23896501,1.244974868,0.23896501,6.941179868,6.941179868,0.23896501,112.390759799
ChainsDice3-200,0.385539239,2.353881316,0.385539239,13.975825387,13.975825387,0.385539239,114.567006738
ChainsDice3-300,0.555900109,3.477734858,0.555900109,21.075096903,21.075096903,0.555900109,115.325264695
ChainsDice3-400,0.657453888,4.563656389,0.657453888,28.076297711,28.076297711,0.657453888,116.901382676
ChainsDice3-500,0.792928412,5.620788604,0.792928412,35.634562516,35.634562516,0.792928412,118.23980497


==> plots-backup/results_plot_4.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDice4-3,0.122352605,0.179784872,0.122352605,0.275307508,0.275307508,0.122352605,2700
ChainsDice4-10,0.145939579,0.263373939,0.145939579,0.624782977,0.624782977,0.145939579,2700
ChainsDice4-20,0.190032527,0.376911318,0.190032527,1.42517137,1.42517137,0.190032527,2700
ChainsDice4-50,0.293128003,0.734579045,0.293128003,3.571400408,3.571400408,0.293128003,2700
ChainsDice4-100,0.48710764,1.323214171,0.48710764,7.222893119,7.222893119,0.48710764,2700
ChainsDice4-200,0.850129726,2.516792659,0.850129726,14.473258652,14.473258652,0.850129726,2700
ChainsDice4-500,1.993004107,6.177271781,1.993004107,36.085186752,36.085186752,1.993004107,2700


==> plots-backup/results_plot_5.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDice5-3,0.154294747,0.251872122,0.154294747,0.266288244,0.266288244,0.154294747,2700
ChainsDice5-10,0.22422316,0.470132593,0.22422316,0.664451627,0.664451627,0.22422316,2700
ChainsDice5-20,0.322186523,1.253384149,0.322186523,1.295588493,1.295588493,0.322186523,2700
ChainsDice5-50,0.612696959,3.31766292,0.612696959,3.130608458,3.130608458,0.612696959,2700
ChainsDice5-100,1.114682968,6.135365091,1.114682968,6.028540489,6.028540489,1.114682968,2700
ChainsDice5-200,2.107535304,11.026827726,2.107535304,12.410484828,12.410484828,2.107535304,2700
ChainsDice5-500,5.201745514,30.558849653,5.201745514,32.039693823,32.039693823,5.201745514,2700


==> plots-backup/results_plot_6.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDiceLoop3-3,0.260562021,0.570286866,0.260562021,0.772321158,0.772321158,0.260562021,307.772256438
ChainsDiceLoop3-10,0.348226757,1.034087086,0.348226757,0.731240548,0.731240548,0.348226757,306.033807617
ChainsDiceLoop3-20,0.476393264,1.688880489,0.476393264,1.382362916,1.382362916,0.476393264,299.554385629
ChainsDiceLoop3-50,0.867312391,3.688014973,0.867312391,3.149349296,3.149349296,0.867312391,314.052620123
ChainsDiceLoop3-100,1.486514266,6.98051951,1.486514266,5.611140692,5.611140692,1.486514266,335.406813065
ChainsDiceLoop3-200,2.779377798,13.569076026,2.779377798,14.186990214,14.186990214,2.779377798,311.725333727
ChainsDiceLoop3-300,4.202593884,20.497288316,4.202593884,14.663856009,14.663856009,4.202593884,326.279750716
ChainsDiceLoop3-400,5.410013489,26.710278116,5.410013489,18.884681994,18.884681994,5.410013489,338.387009906
ChainsDiceLoop3-500,6.651088385,33.727846797,6.651088385,23.909258877,23.909258877,6.651088385,355.17797184


==> plots-backup/results_plot_7.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDiceLoop4-3,0.384750629,0.6887897,0.384750629,0.392912586,0.392912586,0.384750629,2700
ChainsDiceLoop4-10,0.685086004,1.221388774,0.685086004,1.061168895,1.061168895,0.685086004,2700
ChainsDiceLoop4-20,1.122265452,1.971310098,1.122265452,1.827815215,1.827815215,1.122265452,2700
ChainsDiceLoop4-50,2.433386536,4.287542474,2.433386536,4.612589354,4.612589354,2.433386536,2700
ChainsDiceLoop4-100,4.692481918,8.18878602,4.692481918,8.567533162,8.567533162,4.692481918,2700
ChainsDiceLoop4-200,9.240192656,15.860922631,9.240192656,16.08189195,16.08189195,9.240192656,2700
ChainsDiceLoop4-500,22.4207626,39.835314264,22.4207626,39.795764448,39.795764448,22.4207626,2700


==> plots-backup/results_plot_8.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDiceLoop5-3,0.697173412,0.765637889,0.697173412,0.42776329,0.42776329,0.697173412,2700
ChainsDiceLoop5-10,1.184160702,1.429226521,2700,0.919729193,0.919729193,1.184160702,2700
ChainsDiceLoop5-20,1.684427508,2.928640827,2700,1.528790702,1.528790702,1.684427508,2700
ChainsDiceLoop5-50,3.220012003,5.953876923,2700,4.992213714,4.992213714,3.220012003,2700
ChainsDiceLoop5-100,5.543405671,11.665727011,2700,7.182895388,7.182895388,5.543405671,2700
ChainsDiceLoop5-200,10.523665708,23.241759426,2700,20.608710933,20.608710933,10.523665708,2700
ChainsDiceLoop5-500,25.480726566,61.677083841,2700,33.862705037,33.862705037,25.480726566,2700


==> plots-backup/results_plot_9.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A2,Total time ALGORITHM_B,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsSmall10,0.067253087,0.083105415,0.067253087,0.258980275,0.258980275,0.067253087,0.258980275
ChainsSmall20,0.074022253,0.096605129,0.074022253,0.068290711,0.068290711,0.074022253,0.260131625
ChainsSmall50,0.09088241,0.13387353,0.09088241,0.100409978,0.100409978,0.09088241,0.26417689
ChainsSmall100,0.158776386,0.201503922,0.161290654,0.187142868,0.187142868,0.158776386,0.268786428
ChainsSmall200,0.191831889,2700,0.191831889,0.280534252,0.280534252,0.191831889,0.280534252
ChainsSmall500,0.394367435,2700,0.394367435,0.310849202,0.310849202,0.394367435,0.310849202


==> plots-backup/table1.csv <==
sd,leaf,statecount,uniqueleaves,monolithictotaltime,pareto4totaltime,pareto4lowerparetopoints,algorithma1totaltime,algorithma1bottomupterminationtime,algorithma2totaltime,algorithma2bottomupterminationtime,algorithma2lowerparetopoints,algorithmbtotaltime,algorithmbbottomupterminationtime,algorithmblowerparetopoints
\texttt{Birooms10},\texttt{RmB},1.1e+06,16,101,TO,TO,87,0,87,0,1155,TO,TO,TO
\texttt{Birooms100},\texttt{RmS},8.5e+05,16,24,TO,TO,61,0,TO,TO,TO,TO,TO,TO
\texttt{Birooms200},\texttt{RmS},3.4e+06,16,187,TO,TO,359,0,TO,TO,TO,TO,TO,TO
\texttt{Chains100},\texttt{RmB},1.1e+06,6,TO,15,46,9,0,59,0,40,9,0,0
\texttt{Chains3500},\texttt{RmB},3.7e+07,6,OOM,15,46,TO,TO,TO,TO,TO,15,0,0
\texttt{ChainsLoop500},\texttt{Dice4},4.9e+06,4,40,TO,TO,22,0,40,0,54,22,0,0
\texttt{ChainsLoop500},\texttt{Dice5},4.9e+06,4,34,TO,TO,25,0,62,0,66,TO,TO,TO
\texttt{Chains500},\texttt{RmS},4.2e+04,6,0,0,67,0,0,TO,TO,TO,0,0,0
\texttt{Rooms10},\texttt{RmB},1.1e+06,14,16,16,84,26,0,68,0,108,26,0,0
\texttt{Rooms500},\texttt{RmS},2.1e+07,13,TO,OOM,OOM,162,0,TO,TO,TO,TO,TO,TO


==> plots-backup/table1full.csv <==
sd,leaf,statecount,monolithictotaltime,pareto4totaltime,pareto4lowerparetopoints,algorithma1totaltime,algorithma1bottomupterminationtime,algorithma2totaltime,algorithma2bottomupterminationtime,algorithma2lowerparetopoints,algorithmbtotaltime,algorithmbbottomupterminationtime,algorithmblowerparetopoints
\texttt{Birooms10},\texttt{RmB},1.1e+06,101,TO,TO,87,0,87,0,1155,TO,TO,TO
\texttt{Birooms20},\texttt{RmB},4.2e+06,794,TO,TO,601,0,TO,TO,TO,TO,TO,TO
\texttt{Birooms10},\texttt{RmS},8.5e+03,0,TO,TO,0,0,6,0,2023,TO,TO,TO
\texttt{Birooms20},\texttt{RmS},3.4e+04,1,TO,TO,1,0,125,0,6193,TO,TO,TO
\texttt{Birooms50},\texttt{RmS},2.1e+05,4,TO,TO,14,0,TO,TO,TO,TO,TO,TO
\texttt{Birooms100},\texttt{RmS},8.5e+05,24,TO,TO,61,0,TO,TO,TO,TO,TO,TO
\texttt{Birooms200},\texttt{RmS},3.4e+06,187,TO,TO,359,0,TO,TO,TO,TO,TO,TO
\texttt{Chains10},\texttt{RmB},1.1e+05,15,15,46,6,0,11,0,30,6,0,0
\texttt{Chains20},\texttt{RmB},2.1e+05,15,15,46,7,0,17,0,34,7,0,0
\texttt{Chains50},\texttt{RmB},5.3e+05,15,15,46,7,0,32,0,34,7,0,0
\texttt{Chains100},\texttt{RmB},1.1e+06,TO,15,46,9,0,59,0,40,9,0,0
\texttt{Chains200},\texttt{RmB},2.1e+06,TO,15,46,9,0,TO,TO,TO,9,0,0
\texttt{Chains500},\texttt{RmB},5.3e+06,TO,15,46,9,0,TO,TO,TO,9,0,0
\texttt{Chains1000},\texttt{RmB},1.1e+07,OOM,15,46,TO,TO,TO,TO,TO,10,0,0
\texttt{Chains1500},\texttt{RmB},1.6e+07,OOM,15,46,TO,TO,TO,TO,TO,12,0,0
\texttt{Chains2000},\texttt{RmB},2.1e+07,OOM,15,46,TO,TO,TO,TO,TO,9,0,0
\texttt{Chains2500},\texttt{RmB},2.7e+07,OOM,15,46,TO,TO,TO,TO,TO,11,0,0
\texttt{Chains3000},\texttt{RmB},3.2e+07,OOM,15,46,TO,TO,TO,TO,TO,8,0,0
\texttt{Chains3500},\texttt{RmB},3.7e+07,OOM,15,46,TO,TO,TO,TO,TO,15,0,0
\texttt{Chains4000},\texttt{RmB},4.2e+07,OOM,15,46,TO,TO,TO,TO,TO,9,0,0
\texttt{Chains3},\texttt{Dice3},3.0e+04,0,111,1242,0,0,0,0,19,0,0,0
\texttt{Chains10},\texttt{Dice3},9.9e+04,1,111,1242,0,0,0,0,19,0,0,0
\texttt{Chains20},\texttt{Dice3},2.0e+05,1,111,1240,0,0,0,0,19,0,0,0
\texttt{Chains50},\texttt{Dice3},4.9e+05,3,113,1242,0,0,1,0,19,0,0,0
\texttt{Chains100},\texttt{Dice3},9.9e+05,7,112,1240,0,0,1,0,19,0,0,0
\texttt{Chains200},\texttt{Dice3},2.0e+06,14,115,1242,0,0,2,0,19,0,0,0
\texttt{Chains300},\texttt{Dice3},3.0e+06,21,115,1242,1,0,3,0,19,1,0,0
\texttt{Chains400},\texttt{Dice3},3.9e+06,28,117,1240,1,0,5,0,19,1,0,0
\texttt{Chains500},\texttt{Dice3},4.9e+06,36,118,1242,1,0,6,0,19,1,0,0
\texttt{Chains3},\texttt{Dice4},3.0e+04,0,TO,TO,0,0,0,0,24,0,0,0
\texttt{Chains10},\texttt{Dice4},9.9e+04,1,TO,TO,0,0,0,0,24,0,0,0
\texttt{Chains20},\texttt{Dice4},2.0e+05,1,TO,TO,0,0,0,0,24,0,0,0
\texttt{Chains50},\texttt{Dice4},4.9e+05,4,TO,TO,0,0,1,0,24,0,0,0
\texttt{Chains100},\texttt{Dice4},9.9e+05,7,TO,TO,0,0,1,0,24,0,0,0
\texttt{Chains200},\texttt{Dice4},2.0e+06,14,TO,TO,1,0,3,0,24,1,0,0
\texttt{Chains500},\texttt{Dice4},4.9e+06,36,TO,TO,2,0,6,0,24,2,0,0
\texttt{Chains3},\texttt{Dice5},3.0e+04,0,TO,TO,0,0,0,0,29,0,0,0
\texttt{Chains10},\texttt{Dice5},9.9e+04,1,TO,TO,0,0,0,0,29,0,0,0
\texttt{Chains20},\texttt{Dice5},2.0e+05,1,TO,TO,0,0,1,0,29,0,0,0
\texttt{Chains50},\texttt{Dice5},4.9e+05,3,TO,TO,1,0,3,0,29,1,0,0
\texttt{Chains100},\texttt{Dice5},9.9e+05,6,TO,TO,1,0,6,0,29,1,0,0
\texttt{Chains200},\texttt{Dice5},2.0e+06,12,TO,TO,2,0,11,0,29,2,0,0
\texttt{Chains500},\texttt{Dice5},4.9e+06,32,TO,TO,5,0,31,0,29,5,0,0
\texttt{ChainsLoop3},\texttt{Dice3},3.0e+04,1,308,3515,0,0,1,0,39,0,0,0
\texttt{ChainsLoop10},\texttt{Dice3},9.9e+04,1,306,2822,0,0,1,0,39,0,0,0
\texttt{ChainsLoop20},\texttt{Dice3},2.0e+05,1,300,2593,0,0,2,0,39,0,0,0
\texttt{ChainsLoop50},\texttt{Dice3},4.9e+05,3,314,2535,1,0,4,0,39,1,0,0
\texttt{ChainsLoop100},\texttt{Dice3},9.9e+05,6,335,2164,1,0,7,0,39,1,0,0
\texttt{ChainsLoop200},\texttt{Dice3},2.0e+06,14,312,2254,3,0,14,0,39,3,0,0
\texttt{ChainsLoop300},\texttt{Dice3},3.0e+06,15,326,2207,4,0,20,0,39,4,0,0
\texttt{ChainsLoop400},\texttt{Dice3},3.9e+06,19,338,2204,5,0,27,0,39,5,0,0
\texttt{ChainsLoop500},\texttt{Dice3},4.9e+06,24,355,2187,7,0,34,0,39,7,0,0
\texttt{ChainsLoop3},\texttt{Dice4},3.0e+04,0,TO,TO,0,0,1,0,54,0,0,0
\texttt{ChainsLoop10},\texttt{Dice4},9.9e+04,1,TO,TO,1,0,1,0,54,1,0,0
\texttt{ChainsLoop20},\texttt{Dice4},2.0e+05,2,TO,TO,1,0,2,0,54,1,0,0
\texttt{ChainsLoop50},\texttt{Dice4},4.9e+05,5,TO,TO,2,0,4,0,54,2,0,0
\texttt{ChainsLoop100},\texttt{Dice4},9.9e+05,9,TO,TO,5,0,8,0,54,5,0,0
\texttt{ChainsLoop200},\texttt{Dice4},2.0e+06,16,TO,TO,9,0,16,0,54,9,0,0
\texttt{ChainsLoop500},\texttt{Dice4},4.9e+06,40,TO,TO,22,0,40,0,54,22,0,0
\texttt{ChainsLoop3},\texttt{Dice5},3.0e+04,0,TO,TO,1,0,1,0,66,1,0,0
\texttt{ChainsLoop10},\texttt{Dice5},9.9e+04,1,TO,TO,1,0,1,0,66,TO,TO,TO
\texttt{ChainsLoop20},\texttt{Dice5},2.0e+05,2,TO,TO,2,0,3,0,66,TO,TO,TO
\texttt{ChainsLoop50},\texttt{Dice5},4.9e+05,5,TO,TO,3,0,6,0,66,TO,TO,TO
\texttt{ChainsLoop100},\texttt{Dice5},9.9e+05,7,TO,TO,6,0,12,0,66,TO,TO,TO
\texttt{ChainsLoop200},\texttt{Dice5},2.0e+06,21,TO,TO,11,0,23,0,66,TO,TO,TO
\texttt{ChainsLoop500},\texttt{Dice5},4.9e+06,34,TO,TO,25,0,62,0,66,TO,TO,TO
\texttt{Chains10},\texttt{RmS},8.6e+02,0,0,67,0,0,0,0,32,0,0,0
\texttt{Chains20},\texttt{RmS},1.7e+03,0,0,67,0,0,0,0,36,0,0,0
\texttt{Chains50},\texttt{RmS},4.2e+03,0,0,67,0,0,0,0,36,0,0,0
\texttt{Chains100},\texttt{RmS},8.5e+03,0,0,67,0,0,0,0,46,0,0,0
\texttt{Chains200},\texttt{RmS},1.7e+04,0,0,67,0,0,TO,TO,TO,0,0,0
\texttt{Chains500},\texttt{RmS},4.2e+04,0,0,67,0,0,TO,TO,TO,0,0,0
\texttt{Rooms10},\texttt{RmB},1.1e+06,16,16,84,26,0,68,0,108,26,0,0
\texttt{Rooms20},\texttt{RmB},4.2e+06,TO,16,84,36,0,210,0,133,36,0,0
\texttt{Rooms50},\texttt{RmB},2.7e+07,OOM,17,84,TO,TO,TO,TO,TO,45,0,0
\texttt{Rooms100},\texttt{RmB},1.1e+08,OOM,21,84,TO,TO,TO,TO,TO,65,1,0
\texttt{Rooms200},\texttt{RmB},4.2e+08,OOM,OOM,OOM,TO,TO,TO,TO,TO,210,3,0
\texttt{Rooms250},\texttt{RmB},6.6e+08,OOM,OOM,OOM,TO,TO,TO,TO,TO,295,4,0
\texttt{Rooms10},\texttt{Dice2},5.3e+05,1,1,48,1,0,TO,TO,TO,1,0,0
\texttt{Rooms20},\texttt{Dice2},2.3e+06,1,1,48,2,0,253,0,142,2,0,0
\texttt{Rooms50},\texttt{Dice2},1.4e+07,2,2,48,TO,TO,TO,TO,TO,42,0,0
\texttt{Rooms100},\texttt{Dice2},5.4e+07,OOM,5,48,TO,TO,TO,TO,TO,262,1,0
\texttt{Rooms200},\texttt{Dice2},2.1e+08,OOM,33,48,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Rooms10},\texttt{RmS},8.4e+03,0,0,136,0,0,TO,TO,TO,0,0,0
\texttt{Rooms20},\texttt{RmS},3.4e+04,0,1,136,0,0,TO,TO,TO,6,0,0
\texttt{Rooms50},\texttt{RmS},2.1e+05,2,2,136,2,0,TO,TO,TO,51,0,0
\texttt{Rooms100},\texttt{RmS},8.5e+05,9,9,136,6,0,TO,TO,TO,163,1,0
\texttt{Rooms200},\texttt{RmS},3.4e+06,TO,OOM,OOM,26,0,TO,TO,TO,763,5,0
\texttt{Rooms500},\texttt{RmS},2.1e+07,TO,OOM,OOM,162,0,TO,TO,TO,TO,TO,TO


==> plots-backup/table2.csv <==
sd,leaf,algorithma1totaltime,algorithma1cacheinsertiontime,algorithma1cacheretrievaltime,algorithma1cachehitratio,algorithma1weightedreachabilityqueries,algorithma2totaltime,algorithma2cacheinsertiontime,algorithma2cacheretrievaltime,algorithma2cachehitratio,algorithma2weightedreachabilityqueries,algorithmbtotaltime,algorithmbcacheinsertiontime,algorithmbcacheretrievaltime,algorithmbcachehitratio,algorithmbweightedreachabilityqueries
\texttt{Birooms10},\texttt{RmB},87,0,0,0.03,206,87,18,4,0.66,1500,TO,TO,TO,TO,TO
\texttt{Birooms100},\texttt{RmS},61,0,0,0.24,65545,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Birooms200},\texttt{RmS},359,1,3,0.25,477157,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Chains100},\texttt{RmB},9,0,0,0.50,204,59,0,0,0.62,306,9,0,0,0.84,102
\texttt{Chains3500},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,15,0,1,1.00,3502
\texttt{ChainsLoop500},\texttt{Dice4},22,0,0,0.84,15508,40,0,14,0.84,15592,22,0,6,1.00,5532
\texttt{ChainsLoop500},\texttt{Dice5},25,0,0,0.84,15511,62,0,26,0.84,15592,TO,TO,TO,TO,TO
\texttt{Chains500},\texttt{RmS},0,0,0,0.50,1004,TO,TO,TO,TO,TO,0,0,0,0.97,502
\texttt{Rooms10},\texttt{RmB},26,0,0,0.50,200,68,2,0,0.50,300,26,2,0,0.50,100
\texttt{Rooms500},\texttt{RmS},162,0,1,0.50,500000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots-backup/table2full.csv <==
sd,leaf,algorithma1totaltime,algorithma1cacheinsertiontime,algorithma1cacheretrievaltime,algorithma1cachehitratio,algorithma1weightedreachabilityqueries,algorithma2totaltime,algorithma2cacheinsertiontime,algorithma2cacheretrievaltime,algorithma2cachehitratio,algorithma2weightedreachabilityqueries,algorithmbtotaltime,algorithmbcacheinsertiontime,algorithmbcacheretrievaltime,algorithmbcachehitratio,algorithmbweightedreachabilityqueries
\texttt{Birooms10},\texttt{RmB},87,0,0,0.03,206,87,18,4,0.66,1500,TO,TO,TO,TO,TO
\texttt{Birooms20},\texttt{RmB},601,0,0,0.01,806,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Birooms10},\texttt{RmS},0,0,0,0.00,200,6,0,6,0.50,1500,TO,TO,TO,TO,TO
\texttt{Birooms20},\texttt{RmS},1,0,0,0.00,800,125,1,123,0.59,6000,TO,TO,TO,TO,TO
\texttt{Birooms50},\texttt{RmS},14,0,0,0.18,21441,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Birooms100},\texttt{RmS},61,0,0,0.24,65545,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Birooms200},\texttt{RmS},359,1,3,0.25,477157,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Chains10},\texttt{RmB},6,0,0,0.50,24,11,0,0,0.42,36,6,0,0,0.25,12
\texttt{Chains20},\texttt{RmB},7,0,0,0.50,44,17,0,0,0.50,66,7,0,0,0.50,22
\texttt{Chains50},\texttt{RmB},7,0,0,0.50,104,32,0,0,0.60,156,7,0,0,0.79,52
\texttt{Chains100},\texttt{RmB},9,0,0,0.50,204,59,0,0,0.62,306,9,0,0,0.84,102
\texttt{Chains200},\texttt{RmB},9,0,0,0.50,404,TO,TO,TO,TO,TO,9,0,0,0.95,202
\texttt{Chains500},\texttt{RmB},9,0,0,0.50,1004,TO,TO,TO,TO,TO,9,0,0,0.97,502
\texttt{Chains1000},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,10,0,0,0.99,1002
\texttt{Chains1500},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,12,0,1,0.99,1502
\texttt{Chains2000},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,9,0,1,0.99,2002
\texttt{Chains2500},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,11,0,1,0.99,2502
\texttt{Chains3000},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,8,0,1,1.00,3002
\texttt{Chains3500},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,15,0,1,1.00,3502
\texttt{Chains4000},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,9,0,1,1.00,4002
\texttt{Chains3},\texttt{Dice3},0,0,0,0.50,10,0,0,0,0.40,15,0,0,0,0.20,5
\texttt{Chains10},\texttt{Dice3},0,0,0,0.61,31,0,0,0,0.56,36,0,0,0,0.67,12
\texttt{Chains20},\texttt{Dice3},0,0,0,0.64,61,0,0,0,0.61,66,0,0,0,0.82,22
\texttt{Chains50},\texttt{Dice3},0,0,0,0.66,151,1,0,0,0.64,156,0,0,0,0.92,52
\texttt{Chains100},\texttt{Dice3},0,0,0,0.66,301,1,0,0,0.65,306,0,0,0,0.96,102
\texttt{Chains200},\texttt{Dice3},0,0,0,0.66,601,2,0,0,0.66,606,0,0,0,0.98,202
\texttt{Chains300},\texttt{Dice3},1,0,0,0.66,901,3,0,0,0.66,906,1,0,0,0.99,302
\texttt{Chains400},\texttt{Dice3},1,0,0,0.67,1201,5,0,0,0.66,1206,1,0,0,0.99,402
\texttt{Chains500},\texttt{Dice3},1,0,0,0.67,1501,6,0,1,0.66,1506,1,0,0,0.99,502
\texttt{Chains3},\texttt{Dice4},0,0,0,0.50,10,0,0,0,0.40,15,0,0,0,0.20,5
\texttt{Chains10},\texttt{Dice4},0,0,0,0.61,31,0,0,0,0.56,36,0,0,0,0.67,12
\texttt{Chains20},\texttt{Dice4},0,0,0,0.64,61,0,0,0,0.61,66,0,0,0,0.82,22
\texttt{Chains50},\texttt{Dice4},0,0,0,0.66,151,1,0,0,0.64,156,0,0,0,0.92,52
\texttt{Chains100},\texttt{Dice4},0,0,0,0.66,301,1,0,0,0.65,306,0,0,0,0.96,102
\texttt{Chains200},\texttt{Dice4},1,0,0,0.66,601,3,0,0,0.66,606,1,0,0,0.98,202
\texttt{Chains500},\texttt{Dice4},2,0,0,0.67,1501,6,0,1,0.66,1506,2,0,0,0.99,502
\texttt{Chains3},\texttt{Dice5},0,0,0,0.50,20,0,0,0,0.44,25,0,0,0,0.20,5
\texttt{Chains10},\texttt{Dice5},0,0,0,0.56,54,0,0,0,0.53,60,0,0,0,0.67,12
\texttt{Chains20},\texttt{Dice5},0,0,0,0.58,104,1,0,0,0.56,110,0,0,0,0.82,22
\texttt{Chains50},\texttt{Dice5},1,0,0,0.59,254,3,0,0,0.56,364,1,0,0,0.92,52
\texttt{Chains100},\texttt{Dice5},1,0,0,0.60,504,6,0,1,0.57,714,1,0,0,0.96,102
\texttt{Chains200},\texttt{Dice5},2,0,0,0.60,1004,11,0,1,0.57,1414,2,0,0,0.98,202
\texttt{Chains500},\texttt{Dice5},5,0,0,0.60,2504,31,0,3,0.57,3514,5,0,1,0.99,502
\texttt{ChainsLoop3},\texttt{Dice3},0,0,0,0.72,107,1,0,0,0.78,185,0,0,0,0.85,65
\texttt{ChainsLoop10},\texttt{Dice3},0,0,0,0.80,320,1,0,0,0.81,402,0,0,0,0.93,142
\texttt{ChainsLoop20},\texttt{Dice3},0,0,0,0.82,630,2,0,0,0.82,712,0,0,0,0.96,252
\texttt{ChainsLoop50},\texttt{Dice3},1,0,0,0.83,1560,4,0,1,0.83,1642,1,0,0,0.98,582
\texttt{ChainsLoop100},\texttt{Dice3},1,0,0,0.83,3110,7,0,2,0.84,3192,1,0,1,0.99,1132
\texttt{ChainsLoop200},\texttt{Dice3},3,0,0,0.84,6210,14,0,4,0.84,6292,3,0,1,1.00,2232
\texttt{ChainsLoop300},\texttt{Dice3},4,0,0,0.84,9310,20,0,5,0.84,9392,4,0,2,1.00,3332
\texttt{ChainsLoop400},\texttt{Dice3},5,0,0,0.84,12410,27,0,7,0.84,12492,5,0,3,1.00,4432
\texttt{ChainsLoop500},\texttt{Dice3},7,0,0,0.84,15510,34,0,9,0.84,15592,7,0,3,1.00,5532
\texttt{ChainsLoop3},\texttt{Dice4},0,0,0,0.72,107,1,0,0,0.77,185,0,0,0,0.83,65
\texttt{ChainsLoop10},\texttt{Dice4},1,0,0,0.80,318,1,0,0,0.81,402,1,0,0,0.92,142
\texttt{ChainsLoop20},\texttt{Dice4},1,0,0,0.82,628,2,0,1,0.82,712,1,0,0,0.96,252
\texttt{ChainsLoop50},\texttt{Dice4},2,0,0,0.83,1558,4,0,1,0.83,1642,2,0,1,0.98,582
\texttt{ChainsLoop100},\texttt{Dice4},5,0,0,0.83,3108,8,0,3,0.83,3192,5,0,1,0.99,1132
\texttt{ChainsLoop200},\texttt{Dice4},9,0,0,0.84,6208,16,0,6,0.84,6292,9,0,2,1.00,2232
\texttt{ChainsLoop500},\texttt{Dice4},22,0,0,0.84,15508,40,0,14,0.84,15592,22,0,6,1.00,5532
\texttt{ChainsLoop3},\texttt{Dice5},1,0,0,0.72,107,1,0,0,0.77,185,1,0,0,0.83,65
\texttt{ChainsLoop10},\texttt{Dice5},1,0,0,0.80,321,1,0,0,0.81,402,TO,TO,TO,TO,TO
\texttt{ChainsLoop20},\texttt{Dice5},2,0,0,0.82,631,3,0,1,0.82,712,TO,TO,TO,TO,TO
\texttt{ChainsLoop50},\texttt{Dice5},3,0,0,0.83,1561,6,0,2,0.83,1642,TO,TO,TO,TO,TO
\texttt{ChainsLoop100},\texttt{Dice5},6,0,0,0.83,3111,12,0,4,0.83,3192,TO,TO,TO,TO,TO
\texttt{ChainsLoop200},\texttt{Dice5},11,0,0,0.84,6211,23,0,9,0.84,6292,TO,TO,TO,TO,TO
\texttt{ChainsLoop500},\texttt{Dice5},25,0,0,0.84,15511,62,0,26,0.84,15592,TO,TO,TO,TO,TO
\texttt{Chains10},\texttt{RmS},0,0,0,0.50,24,0,0,0,0.39,36,0,0,0,0.17,12
\texttt{Chains20},\texttt{RmS},0,0,0,0.50,44,0,0,0,0.48,66,0,0,0,0.45,22
\texttt{Chains50},\texttt{RmS},0,0,0,0.50,104,0,0,0,0.59,156,0,0,0,0.77,52
\texttt{Chains100},\texttt{RmS},0,0,0,0.50,204,0,0,0,0.61,306,0,0,0,0.83,102
\texttt{Chains200},\texttt{RmS},0,0,0,0.50,404,TO,TO,TO,TO,TO,0,0,0,0.94,202
\texttt{Chains500},\texttt{RmS},0,0,0,0.50,1004,TO,TO,TO,TO,TO,0,0,0,0.97,502
\texttt{Rooms10},\texttt{RmB},26,0,0,0.50,200,68,2,0,0.50,300,26,2,0,0.50,100
\texttt{Rooms20},\texttt{RmB},36,0,0,0.50,800,210,2,0,0.61,1200,36,2,0,0.84,400
\texttt{Rooms50},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,45,2,1,0.97,2500
\texttt{Rooms100},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,65,2,5,1.00,9999
\texttt{Rooms200},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,210,2,21,1.00,39999
\texttt{Rooms250},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,295,2,32,1.00,62499
\texttt{Rooms10},\texttt{Dice2},1,0,0,0.50,600,TO,TO,TO,TO,TO,1,0,0,0.59,100
\texttt{Rooms20},\texttt{Dice2},2,0,0,0.50,5601,253,0,7,0.50,27600,2,0,0,0.84,400
\texttt{Rooms50},\texttt{Dice2},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,42,0,2,0.96,2500
\texttt{Rooms100},\texttt{Dice2},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,262,0,9,0.99,10000
\texttt{Rooms200},\texttt{Dice2},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Rooms10},\texttt{RmS},0,0,0,0.50,200,TO,TO,TO,TO,TO,0,0,0,0.32,100
\texttt{Rooms20},\texttt{RmS},0,0,0,0.50,800,TO,TO,TO,TO,TO,6,0,0,0.70,400
\texttt{Rooms50},\texttt{RmS},2,0,0,0.50,5000,TO,TO,TO,TO,TO,51,0,2,0.94,2500
\texttt{Rooms100},\texttt{RmS},6,0,0,0.50,20000,TO,TO,TO,TO,TO,163,0,9,0.99,9999
\texttt{Rooms200},\texttt{RmS},26,0,0,0.50,80000,TO,TO,TO,TO,TO,763,0,35,1.00,39999
\texttt{Rooms500},\texttt{RmS},162,0,1,0.50,500000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots/ALGORITHM_A1_LP_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.03,6,0,0,0.00999999999995104,>2^64,169808,0.000961365473749047,0,1.000848832,78.988368014,19,0.0,1.1e+06,3,98,23,80,0,16,0.0109613654737001,0,206
BiroomsBig20,0.01,6,0,0,0.00999999999997623,>2^64,169808,8.98858199952318e-06,0,1.002548876,302.494176053,39,0.0,4.2e+06,3,398,80,304,0,16,0.0100089885819758,0,806
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.00,0,0,0,0.00999999929475806,>2^64,1353,0.242464897972623,0,0.196454432,0.114201316,19,0.0,8.5e+03,3,98,0,0,0,16,0.252464897267381,0,200
BiroomsSmall20,0.00,0,0,0,0.00999995402231499,>2^64,1354,0.0777960790833081,0,0.197473911,0.46137008,39,0.0,3.4e+04,3,398,0,1,0,16,0.0877960331056231,0,800
BiroomsSmall50,0.22,6524,0,0,0.00999999999999994,>2^64,1353,0.00331643979220372,0,0.205698561,7.820723022,99,0.0,2.1e+05,3,2498,4,8,0,16,0.0133164397922037,0,29024
BiroomsSmall100,0.05,4298,0,0,0.00999999999175099,>2^64,1353,1.32266639794697e-05,0,0.204373595,32.646188493,199,0.0,8.5e+05,3,9998,14,35,0,16,0.0100132266557305,0,94298
BiroomsSmall200,0.01,3621,1,1,0.00999999999459185,>2^64,1352,1.54941381534327e-10,0,0.232156349,122.440893488,399,0.0,3.4e+06,3,39998,51,130,0,16,0.0100000001495332,0,323621
BiroomsSmall500,0.00,4287,4,14,0.01,>2^64,1269,5.79011280794068e-26,0,0.241961078,782.633234413,999,0.0,2.1e+07,3,249998,331,839,0,15,0.01,0,2004287
ChainsBig10,0.50,12,0,0,0.01,>2^64,42463,0.478033940161374,0,0.223131483,6.3191753,12,0.0,1.1e+05,2,0,2,7,0,6,0.488033940161374,0,24
ChainsBig20,0.50,22,0,0,0.01,>2^64,42463,0.238544713934349,0,0.227039478,10.790257744,22,0.0,2.1e+05,2,0,5,11,0,6,0.248544713934349,0,44
ChainsBig50,0.50,52,0,0,0.01,>2^64,42463,0.0291092231288663,0,0.22527772,26.931114726,52,0.0,5.3e+05,2,0,12,27,0,6,0.0391092231288663,0,104
ChainsBig100,0.50,102,0,0,0.01,>2^64,42463,0.000553674721907423,0,0.224161436,52.943802048,102,0.0,1.1e+06,2,0,24,53,0,6,0.0105536747219074,0,204
ChainsBig200,0.50,202,0,0,0.01,>2^64,42463,3.04613087703558e-07,0,0.232954816,107.669813196,202,0.0,2.1e+06,2,0,48,108,0,6,0.0100003046130877,0,404
ChainsBig500,0.50,502,0,0,0.01,>2^64,42463,1.42892530470864e-16,0,0.229293366,276.926482308,502,0.0,5.3e+06,2,0,125,277,0,6,0.0100000000000001,0,1004
ChainsBig1000,0.50,1002,0,0,0.01,>2^64,42463,1.41164273707769e-33,0,0.228064481,565.183121662,1002,0.0,1.1e+07,2,0,257,565,0,6,0.01,0,2004
ChainsBig1500,0.50,1502,0,0,0.01,>2^64,42463,1.17191542410636e-50,0,0.235587617,845.985000206,1502,0.0,1.6e+07,2,0,379,846,0,6,0.01,0,3004
ChainsBig2000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig4000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice3-3,0.50,5,0,0,0.01,>2^64,9883,0.80273937738553,0,0.050074494,0.048610647,5,0.0,3.0e+04,2,0,0,0,0,3,0.81273937738553,0,10
ChainsDice3-10,0.61,19,0,0,0.01,>2^64,9883,0.80273937738553,0,0.05016264,0.086629629,12,0.0,9.9e+04,2,0,0,0,0,3,0.81273937738553,0,31
ChainsDice3-20,0.64,39,0,0,0.01,>2^64,9883,0.80273937738553,0,0.048182951,0.135443561,22,0.0,2.0e+05,2,0,0,0,0,3,0.81273937738553,0,61
ChainsDice3-50,0.66,99,0,0,0.01,>2^64,9883,0.80273937738553,0,0.050669416,0.291346897,52,0.0,4.9e+05,2,0,0,0,0,3,0.81273937738553,0,151
ChainsDice3-100,0.66,199,0,0,0.01,>2^64,9883,0.80273937738553,0,0.05040596,0.553863494,102,0.0,9.9e+05,2,0,1,1,0,3,0.81273937738553,0,301
ChainsDice3-200,0.66,399,0,0,0.01,>2^64,9883,0.80273937738553,0,0.051337715,1.086369705,202,0.0,2.0e+06,2,0,1,1,0,3,0.81273937738553,0,601
ChainsDice3-300,0.66,599,0,0,0.01,>2^64,9883,0.80273937738553,0,0.051562378,1.581424356,302,0.0,3.0e+06,2,0,2,2,0,3,0.81273937738553,0,901
ChainsDice3-400,0.67,799,0,0,0.01,>2^64,9883,0.80273937738553,0,0.050682039,2.158118893,402,0.0,3.9e+06,2,0,2,2,0,3,0.81273937738553,0,1201
ChainsDice3-500,0.67,999,0,0,0.01,>2^64,9883,0.80273937738553,0,0.050868831,2.676277923,502,0.0,4.9e+06,2,0,3,3,0,3,0.81273937738553,0,1501
ChainsDice4-3,0.50,5,0,0,0.01,>2^64,9871,0.806506881430817,0,0.0498552,0.059884963,5,0.0,3.0e+04,2,0,0,0,0,3,0.816506881430817,0,10
ChainsDice4-10,0.61,19,0,0,0.01,>2^64,9871,0.806506881430817,0,0.050493753,0.130295779,12,0.0,9.9e+04,2,0,0,0,0,3,0.816506881430817,0,31
ChainsDice4-20,0.64,39,0,0,0.01,>2^64,9871,0.806506881430817,0,0.049895537,0.231204919,22,0.0,2.0e+05,2,0,0,0,0,3,0.816506881430817,0,61
ChainsDice4-50,0.66,99,0,0,0.01,>2^64,9871,0.806506881430817,0,0.050569157,0.52650934,52,0.0,4.9e+05,2,0,1,1,0,3,0.816506881430817,0,151
ChainsDice4-100,0.66,199,0,0,0.01,>2^64,9871,0.806506881430817,0,0.050837672,1.025416138,102,0.0,9.9e+05,2,0,1,1,0,3,0.816506881430817,0,301
ChainsDice4-200,0.66,399,0,0,0.01,>2^64,9871,0.806506881430817,0,0.050110572,2.006333008,202,0.0,2.0e+06,2,0,2,2,0,3,0.816506881430817,0,601
ChainsDice4-500,0.67,999,0,0,0.01,>2^64,9871,0.806506881430817,0,0.049624837,4.87881021,502,0.0,4.9e+06,2,0,5,5,0,3,0.816506881430817,0,1501
ChainsDice5-3,0.50,10,0,0,0.0100000000000003,>2^64,9912,0.799954126868647,0,0.05109122,0.092534739,5,0.0,3.0e+04,2,0,0,0,0,3,0.809954126868647,0,20
ChainsDice5-10,0.56,30,0,0,0.0100000000000003,>2^64,9912,0.799954126868647,0,0.051398179,0.169389831,12,0.0,9.9e+04,2,0,0,0,0,3,0.809954126868647,0,54
ChainsDice5-20,0.58,60,0,0,0.0100000000000003,>2^64,9912,0.799954126868647,0,0.049987409,0.270809153,22,0.0,2.0e+05,2,0,0,0,0,3,0.809954126868647,0,104
ChainsDice5-50,0.59,150,0,0,0.0100000000000003,>2^64,9912,0.799954126868647,0,0.050050368,0.58746838,52,0.0,4.9e+05,2,0,1,1,0,3,0.809954126868647,0,254
ChainsDice5-100,0.60,300,0,0,0.0100000000000003,>2^64,9912,0.799954126868647,0,0.049714336,1.107335815,102,0.0,9.9e+05,2,0,1,1,0,3,0.809954126868647,0,504
ChainsDice5-200,0.60,600,0,0,0.0100000000000003,>2^64,9912,0.799954126868647,0,0.050396311,2.140757233,202,0.0,2.0e+06,2,0,2,2,0,3,0.809954126868647,0,1004
ChainsDice5-500,0.60,1500,0,0,0.0100000000000003,>2^64,9912,0.799954126868647,0,0.050077761,5.165953473,502,0.0,4.9e+06,2,0,5,5,0,3,0.809954126868647,0,2504
ChainsDiceLoop3-3,0.69,41,0,0,3.4424437348024e-05,>2^64,9885,0.999965575562652,0,0.060449201,0.189525864,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,59
ChainsDiceLoop3-10,0.78,135,0,0,3.4424437348024e-05,>2^64,9885,0.999965575562652,0,0.061140785,0.319896127,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,174
ChainsDiceLoop3-20,0.80,275,0,0,3.4424437348024e-05,>2^64,9885,0.999965575562652,0,0.059943459,0.476550982,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,344
ChainsDiceLoop3-50,0.81,695,0,0,3.4424437348024e-05,>2^64,9885,0.999965575562652,0,0.061419319,0.964557636,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,854
ChainsDiceLoop3-100,0.82,1395,0,0,3.4424437348024e-05,>2^64,9885,0.999965575562652,0,0.062021534,1.767793873,103,0.0,9.9e+05,4,2,2,2,0,4,1,0,1704
ChainsDiceLoop3-200,0.82,2795,0,0,3.4424437348024e-05,>2^64,9885,0.999965575562652,0,0.061973755,3.373807562,203,0.0,2.0e+06,4,2,3,3,0,4,1,0,3404
ChainsDiceLoop3-300,0.82,4195,0,0,3.4424437348024e-05,>2^64,9885,0.999965575562652,0,0.062237702,4.960175159,303,0.0,3.0e+06,4,2,5,5,0,4,1,0,5104
ChainsDiceLoop3-400,0.82,5595,0,0,3.4424437348024e-05,>2^64,9885,0.999965575562652,0,0.06119646,6.566630938,403,0.0,3.9e+06,4,2,6,7,0,4,1,0,6804
ChainsDiceLoop3-500,0.82,6995,0,0,3.4424437348024e-05,>2^64,9885,0.999965575562652,0,0.060185505,8.198848011,503,0.0,4.9e+06,4,2,8,8,0,4,1,0,8504
ChainsDiceLoop4-3,0.69,41,0,0,5.54809978220439e-05,>2^64,9873,0.999944519002178,0,0.059342787,0.221688827,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,59
ChainsDiceLoop4-10,0.78,136,0,0,5.54809978220439e-05,>2^64,9873,0.999944519002178,0,0.060350365,0.408039821,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,175
ChainsDiceLoop4-20,0.80,276,0,0,5.54809978220439e-05,>2^64,9873,0.999944519002178,0,0.05940768,0.661086739,23,0.0,2.0e+05,4,2,1,1,0,4,1,0,345
ChainsDiceLoop4-50,0.81,696,0,0,5.54809978220439e-05,>2^64,9873,0.999944519002178,0,0.061145624,1.408112917,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,855
ChainsDiceLoop4-100,0.82,1396,0,0,5.54809978220439e-05,>2^64,9873,0.999944519002178,0,0.059639878,2.667347282,103,0.0,9.9e+05,4,2,3,3,0,4,1,0,1705
ChainsDiceLoop4-200,0.82,2796,0,0,5.54809978220439e-05,>2^64,9873,0.999944519002178,0,0.060151642,5.115784571,203,0.0,2.0e+06,4,2,5,5,0,4,1,0,3405
ChainsDiceLoop4-500,0.82,6996,0,0,5.54809978220439e-05,>2^64,9873,0.999944519002178,0,0.060290643,12.747507481,503,0.0,4.9e+06,4,2,13,13,0,4,1,0,8505
ChainsDiceLoop5-3,0.69,41,0,0,7.2481049615436e-05,>2^64,9914,0.999927518950385,0,0.061424178,0.215614536,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,59
ChainsDiceLoop5-10,0.78,138,0,0,7.2481049615436e-05,>2^64,9914,0.999927518950385,0,0.061543624,0.329401077,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,177
ChainsDiceLoop5-20,0.80,278,0,0,7.2481049615436e-05,>2^64,9914,0.999927518950385,0,0.060483506,0.487127947,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,347
ChainsDiceLoop5-50,0.81,698,0,0,7.2481049615436e-05,>2^64,9914,0.999927518950385,0,0.061475698,0.969789278,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,857
ChainsDiceLoop5-100,0.82,1398,0,0,7.2481049615436e-05,>2^64,9914,0.999927518950385,0,0.061173416,1.757730025,103,0.0,9.9e+05,4,2,2,2,0,4,1,0,1707
ChainsDiceLoop5-200,0.82,2798,0,0,7.2481049615436e-05,>2^64,9914,0.999927518950385,0,0.060744959,3.306153437,203,0.0,2.0e+06,4,2,3,3,0,4,1,0,3407
ChainsDiceLoop5-500,0.82,6998,0,0,7.2481049615436e-05,>2^64,9914,0.999927518950385,0,0.060930759,8.011819376,503,0.0,4.9e+06,4,2,8,8,0,4,1,0,8507
ChainsSmall10,0.50,12,0,0,0.01,>2^64,349,0.6329014338057,0,0.059903277,0.005487472,12,0.0,8.6e+02,2,0,0,0,0,6,0.6429014338057,0,24
ChainsSmall20,0.50,22,0,0,0.01,>2^64,349,0.309083248489553,0,0.063115199,0.010601934,22,0.0,1.7e+03,2,0,0,0,0,6,0.319083248489553,0,44
ChainsSmall50,0.50,52,0,0,0.01,>2^64,349,0.0477119843887755,0,0.061478475,0.02516431,52,0.0,4.2e+03,2,0,0,0,0,6,0.0577119843887755,0,104
ChainsSmall100,0.50,102,0,0,0.01,>2^64,349,0.00161611974830257,0,0.062897628,0.050439552,102,0.0,8.5e+03,2,0,0,0,0,6,0.0116161197483026,0,204
ChainsSmall200,0.50,202,0,0,0.01,>2^64,349,2.14947698001619e-06,0,0.063561881,0.102233119,202,0.0,1.7e+04,2,0,0,0,0,6,0.01000214947698,0,404
ChainsSmall500,0.50,502,0,0,0.01,>2^64,349,9.41367244928677e-15,0,0.064207156,0.25302566,502,0.0,4.2e+04,2,0,0,0,0,6,0.0100000000000094,0,1004
RoomsBig10,0.50,100,0,0,0.01,>2^64,148582,0.071256838021181,0,0.842776674,40.104290787,19,0.0,1.1e+06,3,100,21,41,0,14,0.081256838021181,0,200
RoomsBig20,0.50,400,0,0,0.01,>2^64,148582,0.0128454196155047,0,0.852112407,162.6996844,39,0.0,4.2e+06,3,400,89,164,0,14,0.0228454196155047,0,800
RoomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,0.50,300,0,0,0.0100000000000001,>2^64,74424,0.914504927963857,0,0.313024048,3.195415029,19,0.0,5.3e+05,3,100,3,4,0,14,0.924504927963857,0,600
RoomsDice20,0.50,1601,0,0,0.0100000000000001,>2^64,83424,0.911366650908069,0,0.313218376,18.214705042,39,0.0,2.3e+06,3,400,17,19,0,14,0.921366650908069,0,3201
RoomsDice50,0.50,37513,0,0,0.0100000000000001,>2^64,74424,0.970351982903915,0,0.317037984,375.74552636,99,0.0,1.4e+07,3,2500,369,376,0,14,0.980351982903915,0,75013
RoomsDice100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,0.50,100,0,0,0.01,>2^64,1183,0.0680453792266675,0,0.167505731,0.034188467,19,0.0,8.4e+03,3,100,0,0,0,14,0.0780453792266675,0,200
RoomsSmall20,0.50,400,0,0,0.01,>2^64,1184,0.012220329731632,0,0.16635348,0.140361815,39,0.0,3.4e+04,3,400,0,0,0,14,0.022220329731632,0,800
RoomsSmall50,0.50,2500,0,0,0.01,>2^64,1183,1.80296808064433e-05,0,0.171975594,0.860172297,99,0.0,2.1e+05,3,2500,1,1,0,14,0.0100180296808064,0,5000
RoomsSmall100,0.50,10000,0,0,0.01,>2^64,1183,1.03923288441735e-09,0,0.168582902,3.540563828,199,0.0,8.5e+05,3,10000,2,4,0,14,0.0100000010392329,0,20000
RoomsSmall200,0.50,40000,0,0,0.01,>2^64,1182,1.30382704212822e-18,0,0.193843946,14.310427349,399,0.0,3.4e+06,3,40000,9,16,0,14,0.01,0,80000
RoomsSmall500,0.50,250000,0,1,0.01,>2^64,1099,3.14806730395919e-44,0,0.202811895,92.323651824,999,0.0,2.1e+07,3,250000,57,102,0,13,0.01,0,500000


==> plots/ALGORITHM_A1_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.03,6,0,0,9.99999999510412e-05,>2^64,169808,0.000961365473749047,0,1.007725939,83.338974947,19,0.0,1.1e+06,3,98,25,84,0,16,0.00106136547370009,0,206
BiroomsBig20,0.01,6,0,0,9.99999999762286e-05,>2^64,169808,8.98858199952318e-06,0,1.013320384,327.729720271,39,0.0,4.2e+06,3,398,102,329,0,16,0.000108988581975752,0,806
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.00,0,0,0,9.99992947580686e-05,>2^64,1353,0.242464897972623,0,0.20687447,0.110826818,19,0.0,8.5e+03,3,98,0,0,0,16,0.242564897267381,0,200
BiroomsSmall20,0.00,0,0,0,9.99540223149964e-05,>2^64,1354,0.0777960790833081,0,0.215705367,0.454259927,39,0.0,3.4e+04,3,398,0,1,0,16,0.0778960331056231,0,800
BiroomsSmall50,0.18,3941,0,0,8.66863827881279e-05,>2^64,1353,0.00331643979220333,0,0.212664135,6.971517498,99,0.0,2.1e+05,3,2498,3,7,0,16,0.00340312617499146,0,21441
BiroomsSmall100,0.24,15545,0,0,9.99999999928593e-05,>2^64,1353,1.32266680124091e-05,0,0.211545846,30.019620249,199,0.0,8.5e+05,3,9998,8,32,0,16,0.000113226668005268,0,65545
BiroomsSmall200,0.25,117157,1,3,9.99999999878041e-05,>2^64,1352,1.86509609828667e-10,0,0.238104612,177.168578902,399,0.0,3.4e+06,3,39998,58,187,0,16,0.000100000186497414,0,477157
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.50,12,0,0,9.9999999999989e-05,>2^64,42463,0.478033940161374,0,0.237181262,6.295592177,12,0.0,1.1e+05,2,0,2,7,0,6,0.478133940161374,0,24
ChainsBig20,0.50,22,0,0,9.9999999999989e-05,>2^64,42463,0.238544713934349,0,0.240560241,10.783128812,22,0.0,2.1e+05,2,0,5,11,0,6,0.238644713934349,0,44
ChainsBig50,0.50,52,0,0,9.99999999999994e-05,>2^64,42463,0.0291092231288663,0,0.240718469,27.11649183,52,0.0,5.3e+05,2,0,12,27,0,6,0.0292092231288663,0,104
ChainsBig100,0.50,102,0,0,0.0001,>2^64,42463,0.000553674721907423,0,0.239861254,56.879038178,102,0.0,1.1e+06,2,0,26,57,0,6,0.000653674721907423,0,204
ChainsBig200,0.50,202,0,0,0.0001,>2^64,42463,3.04613087703558e-07,0,0.239920364,113.540589831,202,0.0,2.1e+06,2,0,52,114,0,6,0.000100304613087704,0,404
ChainsBig500,0.50,502,0,0,0.0001,>2^64,42463,1.42892530470864e-16,0,0.237688938,285.927490143,502,0.0,5.3e+06,2,0,130,286,0,6,0.000100000000000143,0,1004
ChainsBig1000,0.50,1002,0,0,0.0001,>2^64,42463,1.41164273707769e-33,0,0.231508377,580.478365793,1002,0.0,1.1e+07,2,0,263,581,0,6,0.0001,0,2004
ChainsBig1500,0.50,1502,0,0,0.0001,>2^64,42463,1.17191542410636e-50,0,0.237148981,886.633564667,1502,0.0,1.6e+07,2,0,399,887,0,6,0.0001,0,3004
ChainsBig2000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig4000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice3-3,0.50,5,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.047298373,0.049609382,5,0.0,3.0e+04,2,0,0,0,0,3,0.80283937738553,0,10
ChainsDice3-10,0.61,19,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.0487029,0.084871091,12,0.0,9.9e+04,2,0,0,0,0,3,0.80283937738553,0,31
ChainsDice3-20,0.64,39,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.047920075,0.135942578,22,0.0,2.0e+05,2,0,0,0,0,3,0.80283937738553,0,61
ChainsDice3-50,0.66,99,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.047183066,0.286273592,52,0.0,4.9e+05,2,0,0,0,0,3,0.80283937738553,0,151
ChainsDice3-100,0.66,199,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.046737635,0.543113144,102,0.0,9.9e+05,2,0,1,1,0,3,0.80283937738553,0,301
ChainsDice3-200,0.66,399,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.048707689,1.062588077,202,0.0,2.0e+06,2,0,1,1,0,3,0.80283937738553,0,601
ChainsDice3-300,0.66,599,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.047190648,1.556208137,302,0.0,3.0e+06,2,0,2,2,0,3,0.80283937738553,0,901
ChainsDice3-400,0.67,799,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.049653191,2.194044378,402,0.0,3.9e+06,2,0,2,2,0,3,0.80283937738553,0,1201
ChainsDice3-500,0.67,999,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.047779649,2.577287126,502,0.0,4.9e+06,2,0,3,3,0,3,0.80283937738553,0,1501
ChainsDice4-3,0.50,5,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.05133912,0.053457772,5,0.0,3.0e+04,2,0,0,0,0,3,0.806606881430817,0,10
ChainsDice4-10,0.61,19,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.050432,0.090070901,12,0.0,9.9e+04,2,0,0,0,0,3,0.806606881430817,0,31
ChainsDice4-20,0.64,39,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.049998402,0.144123426,22,0.0,2.0e+05,2,0,0,0,0,3,0.806606881430817,0,61
ChainsDice4-50,0.66,99,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.050958641,0.299368732,52,0.0,4.9e+05,2,0,0,0,0,3,0.806606881430817,0,151
ChainsDice4-100,0.66,199,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.050285475,0.557966942,102,0.0,9.9e+05,2,0,1,1,0,3,0.806606881430817,0,301
ChainsDice4-200,0.66,399,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.047732692,1.055566057,202,0.0,2.0e+06,2,0,1,1,0,3,0.806606881430817,0,601
ChainsDice4-500,0.67,999,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.05106815,2.652345844,502,0.0,4.9e+06,2,0,3,3,0,3,0.806606881430817,0,1501
ChainsDice5-3,0.50,10,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.051330796,0.088605191,5,0.0,3.0e+04,2,0,0,0,0,3,0.800054126868647,0,20
ChainsDice5-10,0.56,30,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.048046361,0.163595052,12,0.0,9.9e+04,2,0,0,0,0,3,0.800054126868647,0,54
ChainsDice5-20,0.58,60,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.048127253,0.262611627,22,0.0,2.0e+05,2,0,0,0,0,3,0.800054126868647,0,104
ChainsDice5-50,0.59,150,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.047905276,0.563380992,52,0.0,4.9e+05,2,0,1,1,0,3,0.800054126868647,0,254
ChainsDice5-100,0.60,300,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.047851286,1.053045891,102,0.0,9.9e+05,2,0,1,1,0,3,0.800054126868647,0,504
ChainsDice5-200,0.60,600,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.050600246,2.152052107,202,0.0,2.0e+06,2,0,2,2,0,3,0.800054126868647,0,1004
ChainsDice5-500,0.60,1500,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.048351047,5.060306384,502,0.0,4.9e+06,2,0,5,5,0,3,0.800054126868647,0,2504
ChainsDiceLoop3-3,0.72,77,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.060417214,0.337767638,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,107
ChainsDiceLoop3-10,0.80,255,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.060416112,0.53467454,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,320
ChainsDiceLoop3-20,0.82,515,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.06055305,0.790064476,23,0.0,2.0e+05,4,2,1,1,0,4,1,0,630
ChainsDiceLoop3-50,0.83,1295,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.057857047,1.559508783,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,1560
ChainsDiceLoop3-100,0.83,2595,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.059532617,2.87509938,103,0.0,9.9e+05,4,2,3,3,0,4,1,0,3110
ChainsDiceLoop3-200,0.84,5195,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.057345333,5.467092526,203,0.0,2.0e+06,4,2,5,6,0,4,1,0,6210
ChainsDiceLoop3-300,0.84,7795,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.059889509,8.047977903,303,0.0,3.0e+06,4,2,8,8,0,4,1,0,9310
ChainsDiceLoop3-400,0.84,10395,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.0595032,10.62030462,403,0.0,3.9e+06,4,2,10,11,0,4,1,0,12410
ChainsDiceLoop3-500,0.84,12995,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.059462363,13.256784002,503,0.0,4.9e+06,4,2,13,13,0,4,1,0,15510
ChainsDiceLoop4-3,0.72,77,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.059419302,0.361930677,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,107
ChainsDiceLoop4-10,0.80,253,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.05925903,0.565518772,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,318
ChainsDiceLoop4-20,0.82,513,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.057871724,0.813234897,23,0.0,2.0e+05,4,2,1,1,0,4,1,0,628
ChainsDiceLoop4-50,0.83,1293,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.058327445,1.600415437,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,1558
ChainsDiceLoop4-100,0.83,2593,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.057320527,2.82867887,103,0.0,9.9e+05,4,2,3,3,0,4,1,0,3108
ChainsDiceLoop4-200,0.84,5193,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.059297003,5.40720897,203,0.0,2.0e+06,4,2,5,5,0,4,1,0,6208
ChainsDiceLoop4-500,0.84,12993,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.058101708,12.999719069,503,0.0,4.9e+06,4,2,13,13,0,4,1,0,15508
ChainsDiceLoop5-3,0.72,77,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.060836023,0.371351,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,107
ChainsDiceLoop5-10,0.80,256,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.05883518,0.562296257,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,321
ChainsDiceLoop5-20,0.82,516,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.059235114,0.818815231,23,0.0,2.0e+05,4,2,1,1,0,4,1,0,631
ChainsDiceLoop5-50,0.83,1296,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.058955549,1.586458376,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,1561
ChainsDiceLoop5-100,0.83,2596,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.060906726,2.839018645,103,0.0,9.9e+05,4,2,3,3,0,4,1,0,3111
ChainsDiceLoop5-200,0.84,5196,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.059965913,5.575049843,203,0.0,2.0e+06,4,2,5,6,0,4,1,0,6211
ChainsDiceLoop5-500,0.84,12996,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.058944737,13.076765361,503,0.0,4.9e+06,4,2,13,13,0,4,1,0,15511
ChainsSmall10,0.50,12,0,0,9.9999999999989e-05,>2^64,349,0.6329014338057,0,0.058582063,0.00549001,12,0.0,8.6e+02,2,0,0,0,0,6,0.6330014338057,0,24
ChainsSmall20,0.50,22,0,0,9.9999999999989e-05,>2^64,349,0.309083248489553,0,0.057697446,0.010491017,22,0.0,1.7e+03,2,0,0,0,0,6,0.309183248489553,0,44
ChainsSmall50,0.50,52,0,0,0.000100000000000003,>2^64,349,0.0477119843887755,0,0.056760548,0.025420525,52,0.0,4.2e+03,2,0,0,0,0,6,0.0478119843887755,0,104
ChainsSmall100,0.50,102,0,0,0.0001,>2^64,349,0.00161611974830257,0,0.056288059,0.051054226,102,0.0,8.5e+03,2,0,0,0,0,6,0.00171611974830257,0,204
ChainsSmall200,0.50,202,0,0,0.0001,>2^64,349,2.14947698001619e-06,0,0.05772644,0.102983395,202,0.0,1.7e+04,2,0,0,0,0,6,0.000102149476980016,0,404
ChainsSmall500,0.50,502,0,0,0.0001,>2^64,349,9.41367244928677e-15,0,0.056321984,0.256277376,502,0.0,4.2e+04,2,0,0,0,0,6,0.000100000000009414,0,1004
RoomsBig10,0.50,100,0,0,0.000100000000000003,>2^64,148582,0.071256838021181,0,0.860444138,40.718099328,19,0.0,1.1e+06,3,100,21,42,0,14,0.071356838021181,0,200
RoomsBig20,0.50,400,0,0,9.99999999999994e-05,>2^64,148582,0.0128454196155047,0,0.844427735,154.549981685,39,0.0,4.2e+06,3,400,84,155,0,14,0.0129454196155047,0,800
RoomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,0.50,300,0,0,0.0001000000000001,>2^64,74424,0.914504927963857,0,0.311115798,3.260148646,19,0.0,5.3e+05,3,100,3,4,0,14,0.914604927963857,0,600
RoomsDice20,0.50,2801,0,0,9.99999996738055e-05,>2^64,83424,0.911366650908069,0,0.308888128,31.372489363,39,0.0,2.3e+06,3,400,30,32,0,14,0.911466650907743,0,5601
RoomsDice50,0.50,70013,0,0,9.99999580076905e-05,>2^64,74424,0.970351982903915,0,0.307866041,684.799168612,99,0.0,1.4e+07,3,2500,679,686,0,14,0.970451982861922,0,140013
RoomsDice100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,0.50,100,0,0,0.000100000000000003,>2^64,1183,0.0680453792266675,0,0.159019769,0.034305722,19,0.0,8.4e+03,3,100,0,0,0,14,0.0681453792266675,0,200
RoomsSmall20,0.50,400,0,0,9.99999999999994e-05,>2^64,1184,0.012220329731632,0,0.156632508,0.138095851,39,0.0,3.4e+04,3,400,0,0,0,14,0.012320329731632,0,800
RoomsSmall50,0.50,2500,0,0,0.0001,>2^64,1183,1.80296808064433e-05,0,0.15329585,0.863822994,99,0.0,2.1e+05,3,2500,1,1,0,14,0.000118029680806443,0,5000
RoomsSmall100,0.50,10000,0,0,0.0001,>2^64,1183,1.03923288441735e-09,0,0.156557378,3.462197788,199,0.0,8.5e+05,3,10000,2,4,0,14,0.000100001039232884,0,20000
RoomsSmall200,0.50,40000,0,0,0.0001,>2^64,1182,1.30382704212822e-18,0,0.17796824,14.194151277,399,0.0,3.4e+06,3,40000,9,15,0,14,0.000100000000000001,0,80000
RoomsSmall500,0.50,250000,0,0,0.0001,>2^64,1099,3.14806730395919e-44,0,0.185233125,90.620615956,999,0.0,2.1e+07,3,250000,57,100,0,13,0.0001,0,500000


==> plots/ALGORITHM_A2_LP_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.67,998,0,3,0.00999999930572268,>2^64,1353,0.242464769190861,1112,0.211849077,0.076898916,19,0.0,8.5e+03,3,98,0,4,0,16,0.252464768496584,0,1500
BiroomsSmall20,0.78,4668,0,30,0.00999995390862669,>2^64,1354,0.0777960475373527,1962,0.212927518,0.21329219,39,0.0,3.4e+04,3,398,0,30,0,16,0.0877960014459794,0,6000
BiroomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig20,0.56,37,0,0,0.00999989461155271,>2^64,42463,0.238544838691968,26,0.231017332,6.206744652,22,0.0,2.1e+05,2,0,5,7,0,6,0.248544733303521,0,66
ChainsBig50,0.62,97,0,0,0.00999998846640303,>2^64,42463,0.0291092964232531,26,0.228705284,13.652502297,52,0.0,5.3e+05,2,0,12,14,0,6,0.0391092848896561,0,156
ChainsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig4000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice3-3,0.40,6,0,0,0.0100000000000003,>2^64,9883,0.80273937738553,19,0.053121796,0.047176131,5,0.0,3.0e+04,2,0,0,0,0,3,0.81273937738553,0,15
ChainsDice3-10,0.56,20,0,0,0.0100000000000003,>2^64,9883,0.80273937738553,19,0.049900217,0.084885545,12,0.0,9.9e+04,2,0,0,0,0,3,0.81273937738553,0,36
ChainsDice3-20,0.61,40,0,0,0.0100000000000003,>2^64,9883,0.80273937738553,19,0.052404795,0.133832958,22,0.0,2.0e+05,2,0,0,0,0,3,0.81273937738553,0,66
ChainsDice3-50,0.64,100,0,0,0.0100000000000003,>2^64,9883,0.80273937738553,19,0.053170239,0.292650776,52,0.0,4.9e+05,2,0,0,0,0,3,0.81273937738553,0,156
ChainsDice3-100,0.65,200,0,0,0.0100000000000003,>2^64,9883,0.80273937738553,19,0.051609076,0.564961133,102,0.0,9.9e+05,2,0,1,1,0,3,0.81273937738553,0,306
ChainsDice3-200,0.66,400,0,0,0.0100000000000003,>2^64,9883,0.80273937738553,19,0.051013123,1.099823616,202,0.0,2.0e+06,2,0,1,1,0,3,0.81273937738553,0,606
ChainsDice3-300,0.66,600,0,0,0.0100000000000003,>2^64,9883,0.80273937738553,19,0.051130735,1.635865975,302,0.0,3.0e+06,2,0,2,2,0,3,0.81273937738553,0,906
ChainsDice3-400,0.66,800,0,0,0.0100000000000003,>2^64,9883,0.80273937738553,19,0.051880438,2.162487861,402,0.0,3.9e+06,2,0,2,3,0,3,0.81273937738553,0,1206
ChainsDice3-500,0.66,1000,0,0,0.0100000000000003,>2^64,9883,0.80273937738553,19,0.05094264,2.74190423,502,0.0,4.9e+06,2,0,3,3,0,3,0.81273937738553,0,1506
ChainsDice4-3,0.40,6,0,0,0.01,>2^64,9871,0.806506881430817,24,0.049740165,0.057747874,5,0.0,3.0e+04,2,0,0,0,0,3,0.816506881430817,0,15
ChainsDice4-10,0.56,20,0,0,0.01,>2^64,9871,0.806506881430817,24,0.051994803,0.125740123,12,0.0,9.9e+04,2,0,0,0,0,3,0.816506881430817,0,36
ChainsDice4-20,0.61,40,0,0,0.01,>2^64,9871,0.806506881430817,24,0.051918139,0.225030347,22,0.0,2.0e+05,2,0,0,0,0,3,0.816506881430817,0,66
ChainsDice4-50,0.64,100,0,0,0.01,>2^64,9871,0.806506881430817,24,0.049522284,0.52362773,52,0.0,4.9e+05,2,0,1,1,0,3,0.816506881430817,0,156
ChainsDice4-100,0.65,200,0,0,0.01,>2^64,9871,0.806506881430817,24,0.05259817,1.024755426,102,0.0,9.9e+05,2,0,1,1,0,3,0.816506881430817,0,306
ChainsDice4-200,0.66,400,0,0,0.01,>2^64,9871,0.806506881430817,24,0.051428967,2.015319759,202,0.0,2.0e+06,2,0,2,2,0,3,0.816506881430817,0,606
ChainsDice4-500,0.66,1000,0,1,0.01,>2^64,9871,0.806506881430817,24,0.048235468,5.109757709,502,0.0,4.9e+06,2,0,5,6,0,3,0.816506881430817,0,1506
ChainsDice5-3,0.44,11,0,0,0.0100000000000005,>2^64,9912,0.799954126868647,29,0.048919258,0.086421975,5,0.0,3.0e+04,2,0,0,0,0,3,0.809954126868647,0,25
ChainsDice5-10,0.52,56,0,0,0.0100000000000007,>2^64,9912,0.799954126868647,29,0.052087417,0.355089906,12,0.0,9.9e+04,2,0,0,0,0,3,0.809954126868648,0,108
ChainsDice5-20,0.55,84,0,0,0.0100000000000006,>2^64,9912,0.799954126868648,29,0.052893126,0.489893527,22,0.0,2.0e+05,2,0,0,1,0,3,0.809954126868649,0,154
ChainsDice5-50,0.56,204,0,0,0.0100000000000006,>2^64,9912,0.799954126868652,29,0.052368657,1.130209883,52,0.0,4.9e+05,2,0,1,1,0,3,0.809954126868652,0,364
ChainsDice5-100,0.57,404,0,0,0.0100000000000006,>2^64,9912,0.799954126868657,29,0.051446069,2.932240919,102,0.0,9.9e+05,2,0,3,3,0,3,0.809954126868658,0,714
ChainsDice5-200,0.55,1006,0,1,0.0100000000000008,>2^64,9912,0.799954126868668,29,0.052554277,7.90271233,202,0.0,2.0e+06,2,0,8,9,0,3,0.809954126868669,0,1818
ChainsDice5-500,0.55,2506,0,4,0.0100000000000006,>2^64,9912,0.799954126868702,29,0.050416228,22.952845224,502,0.0,4.9e+06,2,0,23,27,0,3,0.809954126868702,0,4518
ChainsDiceLoop3-3,0.74,75,0,0,0.000541763964588715,>2^64,9885,0.999458236035411,30,0.055725083,0.110278063,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,101
ChainsDiceLoop3-10,0.79,173,0,0,0.000541763964588715,>2^64,9885,0.999458236035411,30,0.057338133,0.217973378,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,220
ChainsDiceLoop3-20,0.80,313,0,0,0.000541763964588715,>2^64,9885,0.999458236035411,30,0.05625414,0.369993159,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,390
ChainsDiceLoop3-50,0.81,733,0,0,0.000541763964588715,>2^64,9885,0.999458236035411,30,0.056530181,0.822906047,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,900
ChainsDiceLoop3-100,0.82,1433,0,1,0.000541763964588715,>2^64,9885,0.999458236035411,30,0.056114415,1.595740652,103,0.0,9.9e+05,4,2,2,2,0,4,1,0,1750
ChainsDiceLoop3-200,0.82,2833,0,2,0.000541763964588715,>2^64,9885,0.999458236035411,30,0.056451913,3.097695354,203,0.0,2.0e+06,4,2,3,5,0,4,1,0,3450
ChainsDiceLoop3-300,0.82,4233,0,2,0.000541763964588715,>2^64,9885,0.999458236035411,30,0.055812768,4.635259345,303,0.0,3.0e+06,4,2,5,7,0,4,1,0,5150
ChainsDiceLoop3-400,0.82,5633,0,3,0.000541763964588715,>2^64,9885,0.999458236035411,30,0.056676315,6.153884078,403,0.0,3.9e+06,4,2,6,9,0,4,1,0,6850
ChainsDiceLoop3-500,0.82,7033,0,4,0.000541763964588715,>2^64,9885,0.999458236035411,30,0.057233955,7.689258517,503,0.0,4.9e+06,4,2,8,12,0,4,1,0,8550
ChainsDiceLoop4-3,0.74,75,0,0,0.00064028768960056,>2^64,9873,0.999359712310399,38,0.055278091,0.144878462,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,101
ChainsDiceLoop4-10,0.79,173,0,0,0.00064028768960056,>2^64,9873,0.999359712310399,38,0.056149031,0.31493579,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,220
ChainsDiceLoop4-20,0.80,313,0,0,0.00064028768960056,>2^64,9873,0.999359712310399,38,0.053924218,0.557472199,23,0.0,2.0e+05,4,2,1,1,0,4,1,0,390
ChainsDiceLoop4-50,0.81,733,0,1,0.00064028768960056,>2^64,9873,0.999359712310399,38,0.054976031,1.281693451,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,900
ChainsDiceLoop4-100,0.82,1433,0,1,0.00064028768960056,>2^64,9873,0.999359712310399,38,0.055448351,2.494142506,103,0.0,9.9e+05,4,2,2,4,0,4,1,0,1750
ChainsDiceLoop4-200,0.82,2833,0,3,0.00064028768960056,>2^64,9873,0.999359712310399,38,0.056016652,4.934895701,203,0.0,2.0e+06,4,2,5,8,0,4,1,0,3450
ChainsDiceLoop4-500,0.82,7033,0,6,0.00064028768960056,>2^64,9873,0.999359712310399,38,0.055714472,12.604077397,503,0.0,4.9e+06,4,2,13,19,0,4,1,0,8550
ChainsDiceLoop5-3,0.74,75,0,0,0.000745102119671603,>2^64,9914,0.999254897880328,46,0.056560648,0.140837646,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,101
ChainsDiceLoop5-10,0.79,173,0,0,0.000745102119669605,>2^64,9914,0.99925489788033,46,0.055431859,0.283609746,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,220
ChainsDiceLoop5-20,0.80,313,0,0,0.000745102119666718,>2^64,9914,0.999254897880333,46,0.055792872,0.480353323,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,390
ChainsDiceLoop5-50,0.81,733,0,1,0.000745102119658059,>2^64,9914,0.999254897880342,46,0.054713697,1.059345408,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,900
ChainsDiceLoop5-100,0.82,1433,0,2,0.000745102119643737,>2^64,9914,0.999254897880356,46,0.0540781,2.517023999,103,0.0,9.9e+05,4,2,2,4,0,4,1,0,1750
ChainsDiceLoop5-200,0.82,2833,0,4,0.000745102119614982,>2^64,9914,0.999254897880385,46,0.0533574,4.998233222,203,0.0,2.0e+06,4,2,5,9,0,4,1,0,3450
ChainsDiceLoop5-500,0.82,7033,0,10,0.000745102119528718,>2^64,9914,0.999254897880471,46,0.056122972,13.443793315,503,0.0,4.9e+06,4,2,13,23,0,4,1,0,8550
ChainsSmall10,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error
ChainsSmall20,0.56,37,0,0,0.00999999943576124,>2^64,349,0.309056159231163,26,0.064328155,0.007670896,22,0.0,1.7e+03,2,0,0,0,0,6,0.319056158666924,0,66
ChainsSmall50,0.62,97,0,0,0.00999999376542231,>2^64,349,0.0477091294484577,26,0.060527632,0.016574206,52,0.0,4.2e+03,2,0,0,0,0,6,0.05770912321388,0,156
ChainsSmall100,0.63,194,0,0,0.0100000000633324,>2^64,349,0.00161606118276711,32,0.062954988,0.032362665,102,0.0,8.5e+03,2,0,0,0,0,6,0.0116160612460995,0,306
ChainsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig10,0.53,158,1,0,0.00999998415401926,>2^64,148582,0.071256854894517,93,0.851158356,28.411042853,19,0.0,1.1e+06,3,100,21,30,0,14,0.0812568390485363,0,300
RoomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice20,0.51,13967,0,5,0.0100033352835927,>2^64,83424,0.911363301823258,80,0.306787475,144.924838888,39,0.0,2.3e+06,3,400,145,150,0,14,0.92136663710685,0,27600
RoomsDice50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots/ALGORITHM_A2_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.66,991,14,4,9.99999999514214e-05,>2^64,169808,0.000961365353200739,1155,1.00061071,38.449026244,19,0.0,1.1e+06,3,98,25,58,0,16,0.00106136535315216,0,1500
BiroomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.50,747,0,6,9.99992404190631e-05,>2^64,1353,0.24246476917875,2023,0.206285041,0.116248197,19,0.0,8.5e+03,3,98,0,6,0,16,0.242564768419169,0,1500
BiroomsSmall20,0.59,3552,1,116,9.99537575719911e-05,>2^64,1354,0.0777961785862495,6193,0.19863026,0.412100159,39,0.0,3.4e+04,3,398,0,118,0,16,0.0778961323438215,0,6000
BiroomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.42,15,0,0,0.000100008552795627,>2^64,42463,0.47803395042486,30,0.22257469,4.410447636,12,0.0,1.1e+05,2,0,2,5,0,6,0.478133958977656,0,36
ChainsBig20,0.50,33,0,0,9.98915820858981e-05,>2^64,42463,0.238544886805052,34,0.225736079,7.19682693,22,0.0,2.1e+05,2,0,5,8,0,6,0.238644778387138,0,66
ChainsBig50,0.60,93,0,0,9.99855594336838e-05,>2^64,42463,0.0291093223865254,34,0.221233952,14.382330469,52,0.0,5.3e+05,2,0,12,15,0,6,0.0292093079459591,0,156
ChainsBig100,0.62,190,0,0,9.99994519111689e-05,>2^64,42463,0.000553678057289621,40,0.223726761,26.899512449,102,0.0,1.1e+06,2,0,24,27,0,6,0.00065367750920079,0,306
ChainsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig4000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice3-3,0.40,6,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.049088873,0.04591998,5,0.0,3.0e+04,2,0,0,0,0,3,0.80283937738553,0,15
ChainsDice3-10,0.56,20,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.050111965,0.081042169,12,0.0,9.9e+04,2,0,0,0,0,3,0.80283937738553,0,36
ChainsDice3-20,0.61,40,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.050327532,0.130731073,22,0.0,2.0e+05,2,0,0,0,0,3,0.80283937738553,0,66
ChainsDice3-50,0.64,100,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.048530768,0.289192784,52,0.0,4.9e+05,2,0,0,0,0,3,0.80283937738553,0,156
ChainsDice3-100,0.65,200,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.049025882,0.537312511,102,0.0,9.9e+05,2,0,1,1,0,3,0.80283937738553,0,306
ChainsDice3-200,0.66,400,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.049373409,1.038656503,202,0.0,2.0e+06,2,0,1,1,0,3,0.80283937738553,0,606
ChainsDice3-300,0.66,600,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.050060967,1.535629491,302,0.0,3.0e+06,2,0,2,2,0,3,0.80283937738553,0,906
ChainsDice3-400,0.66,800,0,0,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.050006605,2.231870193,402,0.0,3.9e+06,2,0,2,3,0,3,0.80283937738553,0,1206
ChainsDice3-500,0.66,1000,0,1,0.000100000000000322,>2^64,9883,0.80273937738553,19,0.051788519,2.659828024,502,0.0,4.9e+06,2,0,3,3,0,3,0.80283937738553,0,1506
ChainsDice4-3,0.40,6,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.048365276,0.047309162,5,0.0,3.0e+04,2,0,0,0,0,3,0.806606881430817,0,15
ChainsDice4-10,0.56,20,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.049388045,0.080987702,12,0.0,9.9e+04,2,0,0,0,0,3,0.806606881430817,0,36
ChainsDice4-20,0.61,40,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.051673012,0.1507123,22,0.0,2.0e+05,2,0,0,0,0,3,0.806606881430817,0,66
ChainsDice4-50,0.64,100,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.047556027,0.277786163,52,0.0,4.9e+05,2,0,0,0,0,3,0.806606881430817,0,156
ChainsDice4-100,0.65,200,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.049733708,0.525121159,102,0.0,9.9e+05,2,0,1,1,0,3,0.806606881430817,0,306
ChainsDice4-200,0.66,400,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.049263932,1.115651087,202,0.0,2.0e+06,2,0,1,1,0,3,0.806606881430817,0,606
ChainsDice4-500,0.66,1000,0,1,9.9999999999989e-05,>2^64,9871,0.806506881430817,24,0.049311682,2.577673157,502,0.0,4.9e+06,2,0,3,3,0,3,0.806606881430817,0,1506
ChainsDice5-3,0.44,11,0,0,0.000100000000000211,>2^64,9912,0.799954126868647,29,0.049716927,0.086354679,5,0.0,3.0e+04,2,0,0,0,0,3,0.800054126868647,0,25
ChainsDice5-10,0.53,32,0,0,0.000100000000000211,>2^64,9912,0.799954126868647,29,0.050649697,0.19160297,12,0.0,9.9e+04,2,0,0,0,0,3,0.800054126868648,0,60
ChainsDice5-20,0.56,62,0,0,0.000100000000000433,>2^64,9912,0.799954126868648,29,0.054006626,0.670575398,22,0.0,2.0e+05,2,0,1,1,0,3,0.800054126868649,0,110
ChainsDice5-50,0.56,204,0,0,0.000100000000000211,>2^64,9912,0.799954126868652,29,0.051414903,1.670858314,52,0.0,4.9e+05,2,0,2,2,0,3,0.800054126868652,0,364
ChainsDice5-100,0.57,404,0,0,0.000100000000000433,>2^64,9912,0.799954126868657,29,0.049294719,3.126724727,102,0.0,9.9e+05,2,0,3,4,0,3,0.800054126868658,0,714
ChainsDice5-200,0.57,804,0,1,0.000100000000000211,>2^64,9912,0.799954126868668,29,0.052517044,6.234848411,202,0.0,2.0e+06,2,0,6,7,0,3,0.800054126868669,0,1414
ChainsDice5-500,0.57,2004,0,2,0.000100000000000433,>2^64,9912,0.799954126868702,29,0.047053156,15.874308111,502,0.0,4.9e+06,2,0,16,18,0,3,0.800054126868702,0,3514
ChainsDiceLoop3-3,0.78,144,0,0,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.05772132,0.198830393,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,185
ChainsDiceLoop3-10,0.81,326,0,0,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.056863522,0.379184465,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,402
ChainsDiceLoop3-20,0.82,586,0,0,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.057229192,0.635464705,23,0.0,2.0e+05,4,2,1,1,0,4,1,0,712
ChainsDiceLoop3-50,0.83,1366,0,1,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.057912169,1.410541824,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,1642
ChainsDiceLoop3-100,0.84,2666,0,2,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.057347254,2.672612096,103,0.0,9.9e+05,4,2,3,4,0,4,1,0,3192
ChainsDiceLoop3-200,0.84,5266,0,3,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.056107205,5.168911392,203,0.0,2.0e+06,4,2,5,9,0,4,1,0,6292
ChainsDiceLoop3-300,0.84,7866,0,5,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.055965498,7.606863287,303,0.0,3.0e+06,4,2,8,13,0,4,1,0,9392
ChainsDiceLoop3-400,0.84,10466,0,6,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.056430534,10.21769357,403,0.0,3.9e+06,4,2,10,17,0,4,1,0,12492
ChainsDiceLoop3-500,0.84,13066,0,8,7.43160649907537e-07,>2^64,9885,0.99999925683935,39,0.056094009,12.576372252,503,0.0,4.9e+06,4,2,13,21,0,4,1,0,15592
ChainsDiceLoop4-3,0.77,143,0,0,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.052659481,0.220648022,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,185
ChainsDiceLoop4-10,0.81,325,0,0,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.051899036,0.387085742,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,402
ChainsDiceLoop4-20,0.82,585,0,1,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.051695892,0.624372289,23,0.0,2.0e+05,4,2,1,1,0,4,1,0,712
ChainsDiceLoop4-50,0.83,1365,0,1,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.051892203,1.34359199,53,0.0,4.9e+05,4,2,1,3,0,4,1,0,1642
ChainsDiceLoop4-100,0.83,2665,0,3,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.050886133,2.533462747,103,0.0,9.9e+05,4,2,2,5,0,4,1,0,3192
ChainsDiceLoop4-200,0.84,5265,0,5,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.053967206,5.1235808,203,0.0,2.0e+06,4,2,5,10,0,4,1,0,6292
ChainsDiceLoop4-500,0.84,13065,0,13,1.16308392861253e-06,>2^64,9873,0.999998836916071,54,0.051839162,12.193153401,503,0.0,4.9e+06,4,2,12,25,0,4,1,0,15592
ChainsDiceLoop5-3,0.77,143,0,0,1.9359655496487e-06,>2^64,9914,0.99999806403445,66,0.056128614,0.242713735,6,0.0,3.0e+04,4,2,0,1,0,4,1,0,185
ChainsDiceLoop5-10,0.81,325,0,0,1.93596554742825e-06,>2^64,9914,0.999998064034453,66,0.055604355,0.44953789,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,402
ChainsDiceLoop5-20,0.82,585,0,1,1.93596554420861e-06,>2^64,9914,0.999998064034456,66,0.05526209,1.062353315,23,0.0,2.0e+05,4,2,1,2,0,4,1,0,712
ChainsDiceLoop5-50,0.83,1365,0,2,1.93596553443864e-06,>2^64,9914,0.999998064034466,66,0.05613243,2.050311092,53,0.0,4.9e+05,4,2,2,4,0,4,1,0,1642
ChainsDiceLoop5-100,0.83,2665,0,4,1.93596551822939e-06,>2^64,9914,0.999998064034482,66,0.056240147,3.955773727,103,0.0,9.9e+05,4,2,4,8,0,4,1,0,3192
ChainsDiceLoop5-200,0.84,5265,0,9,1.93596548581088e-06,>2^64,9914,0.999998064034514,66,0.055900474,7.651348322,203,0.0,2.0e+06,4,2,8,17,0,4,1,0,6292
ChainsDiceLoop5-500,0.84,13065,0,26,1.93596538866636e-06,>2^64,9914,0.999998064034611,66,0.055476074,20.428419548,503,0.0,4.9e+06,4,2,20,47,0,4,1,0,15592
ChainsSmall10,0.39,14,0,0,0.000100284008006546,>2^64,349,0.632901149791473,32,0.068385523,0.00541032,12,0.0,8.6e+02,2,0,0,0,0,6,0.63300143379948,0,36
ChainsSmall20,0.48,32,0,0,0.000100027884531229,>2^64,349,0.309083221845055,36,0.068421772,0.009326429,22,0.0,1.7e+03,2,0,0,0,0,6,0.309183249729586,0,66
ChainsSmall50,0.59,92,0,0,9.99953317961447e-05,>2^64,349,0.0477118135401571,36,0.06744725,0.018053341,52,0.0,4.2e+03,2,0,0,0,0,6,0.0478118088719532,0,156
ChainsSmall100,0.61,187,0,0,9.99997158728856e-05,>2^64,349,0.00161611984533462,46,0.065458797,0.034009439,102,0.0,8.5e+03,2,0,0,0,0,6,0.0017161195612075,0,306
ChainsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig10,0.50,150,1,0,9.9984154019267e-05,>2^64,148582,0.071256854894517,108,0.844394247,28.836606053,19,0.0,1.1e+06,3,100,20,31,0,14,0.0713568390485363,0,300
RoomsBig20,0.61,735,2,0,9.99993216677011e-05,>2^64,148582,0.0128454497811864,133,0.844388892,96.190598082,39,0.0,4.2e+06,3,400,84,99,0,14,0.0129454491028541,0,1200
RoomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice20,0.50,13935,0,6,0.000103321172732707,>2^64,83424,0.911363329597324,142,0.297832006,147.632829316,39,0.0,2.3e+06,3,400,148,155,0,14,0.911466650770057,0,27600
RoomsDice50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots/ALGORITHM_B_LP_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.91,1001,4,1,0.00547554286123027,>2^64,169808,0.0,398,0.968687062,5.819287862,19,69.21117177,1.1e+06,3,98,69,82,0,16,0.00547554286123027,0,1100
BiroomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.42,5,0,0,0.000159086686142007,>2^64,42463,0.478031783963209,26,0.219764112,1.433132511,12,0.001260486,1.1e+05,2,0,0,2,0,6,0.478190870649351,0,12
ChainsBig20,0.68,15,0,0,0.000189047207423743,>2^64,42463,0.238516882148721,26,0.215335975,1.362059485,22,0.002068968,2.1e+05,2,0,0,2,0,6,0.238705929356145,0,22
ChainsBig50,0.87,45,0,0,8.74659572370935e-05,>2^64,42463,0.0291008163823663,26,0.217697829,1.368811237,52,0.005074653,5.3e+05,2,0,0,2,0,6,0.0291882823396033,0,52
ChainsBig100,0.93,95,0,0,0.00062312638170737,>2^64,42463,0.0,26,0.217831318,1.752031979,102,0.012039504,1.1e+06,2,0,0,2,0,6,0.00062312638170737,0,102
ChainsBig200,0.97,195,0,0,1.03317224463021e-05,>2^64,42463,0.0,26,0.216749561,2.321336212,202,0.021621394,2.1e+06,2,0,0,3,0,6,1.03317224463021e-05,0,202
ChainsBig500,0.99,496,0,0,1.00000000001745e-05,>2^64,42463,0.0,24,0.214706011,1.340627478,502,0.046495192,5.3e+06,2,0,0,2,0,6,1.00000000001745e-05,0,502
ChainsBig1000,0.99,995,0,0,1e-05,>2^64,42463,0.0,26,0.222789071,1.739998576,1002,0.111671221,1.1e+07,2,0,0,2,0,6,1e-05,0,1002
ChainsBig1500,1.00,1495,0,0,1e-05,>2^64,42463,0.0,26,0.219565877,2.322035172,1502,0.161247984,1.6e+07,2,0,0,3,0,6,1e-05,0,1502
ChainsBig2000,1.00,1996,0,0,1e-05,>2^64,42463,0.0,24,0.221853188,1.369996711,2002,0.183047402,2.1e+07,2,0,0,2,0,6,1e-05,0,2002
ChainsBig2500,1.00,2496,0,1,1e-05,>2^64,42463,0.0,24,0.220627509,1.352115165,2502,0.228880472,2.7e+07,2,0,0,3,0,6,1e-05,0,2502
ChainsBig3000,1.00,2996,0,1,1e-05,>2^64,42463,0.0,24,0.217316559,1.347775611,3002,0.277513997,3.2e+07,2,0,0,3,0,6,1e-05,0,3002
ChainsBig3500,1.00,3492,0,1,1e-05,>2^64,42463,0.0,32,0.22222609,4.004697804,3502,0.607658211,3.7e+07,2,0,1,6,0,6,1e-05,0,3502
ChainsBig4000,1.00,3996,0,1,1e-05,>2^64,42463,0.0,24,0.228102947,1.351187124,4002,0.365147197,4.2e+07,2,0,0,3,0,6,1e-05,0,4002
ChainsDice3-3,0.20,1,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.045823524,0.011256023,5,0.002762688,3.0e+04,2,0,0,0,0,3,0.80274937738553,0,5
ChainsDice3-10,0.67,8,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.046033709,0.011202129,12,0.008143667,9.9e+04,2,0,0,0,0,3,0.80274937738553,0,12
ChainsDice3-20,0.82,18,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.04646869,0.011387456,22,0.015746833,2.0e+05,2,0,0,0,0,3,0.80274937738553,0,22
ChainsDice3-50,0.92,48,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.046223858,0.011401162,52,0.038560889,4.9e+05,2,0,0,0,0,3,0.80274937738553,0,52
ChainsDice3-100,0.96,98,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.046059107,0.011479054,102,0.076269198,9.9e+05,2,0,0,0,0,3,0.80274937738553,0,102
ChainsDice3-200,0.98,198,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.0480026,0.011905746,202,0.153304807,2.0e+06,2,0,0,0,0,3,0.80274937738553,0,202
ChainsDice3-300,0.99,298,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.047599119,0.012109458,302,0.22902489,3.0e+06,2,0,0,0,0,3,0.80274937738553,0,302
ChainsDice3-400,0.99,398,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.047450879,0.012568487,402,0.305835764,3.9e+06,2,0,0,1,0,3,0.80274937738553,0,402
ChainsDice3-500,0.99,498,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.046578988,0.012771626,502,0.382267496,4.9e+06,2,0,0,1,0,3,0.80274937738553,0,502
ChainsDice4-3,0.20,1,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.045799877,0.011684709,5,0.008963803,3.0e+04,2,0,0,0,0,3,0.806516881430817,0,5
ChainsDice4-10,0.67,8,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.047071656,0.011759811,12,0.028120422,9.9e+04,2,0,0,0,0,3,0.806516881430817,0,12
ChainsDice4-20,0.82,18,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.046368961,0.01157829,22,0.055108657,2.0e+05,2,0,0,0,0,3,0.806516881430817,0,22
ChainsDice4-50,0.92,48,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.045817483,0.011943708,52,0.136761535,4.9e+05,2,0,0,0,0,3,0.806516881430817,0,52
ChainsDice4-100,0.96,98,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.046053557,0.012356366,102,0.275178675,9.9e+05,2,0,0,0,0,3,0.806516881430817,0,102
ChainsDice4-200,0.98,198,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.04713262,0.012923123,202,0.592605145,2.0e+06,2,0,1,1,0,3,0.806516881430817,0,202
ChainsDice4-500,0.99,498,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.047279176,0.014501686,502,1.376552606,4.9e+06,2,0,1,2,0,3,0.806516881430817,0,502
ChainsDice5-3,0.20,1,0,0,1.00000000001765e-05,>2^64,9912,0.799954126868646,29,0.045697656,0.011623382,5,0.027173346,3.0e+04,2,0,0,0,0,3,0.799964126868647,0,5
ChainsDice5-10,0.67,8,0,0,9.99999999840018e-06,>2^64,9912,0.799954126868648,29,0.046060692,0.011816588,12,0.08591281,9.9e+04,2,0,0,0,0,3,0.799964126868647,0,12
ChainsDice5-20,0.82,18,0,0,9.99999999640178e-06,>2^64,9912,0.79995412686865,29,0.046112728,0.01186082,22,0.169979291,2.0e+05,2,0,0,0,0,3,0.799964126868647,0,22
ChainsDice5-50,0.92,48,0,0,9.99999998951839e-06,>2^64,9912,0.799954126868657,29,0.045966042,0.01224728,52,0.423797343,4.9e+05,2,0,0,1,0,3,0.799964126868647,0,52
ChainsDice5-100,0.96,98,0,0,9.99999997863821e-06,>2^64,9912,0.799954126868668,29,0.047477592,0.012818646,102,0.845459763,9.9e+05,2,0,1,1,0,3,0.799964126868647,0,102
ChainsDice5-200,0.98,198,0,0,9.99999995643375e-06,>2^64,9912,0.79995412686869,29,0.047489013,0.013931173,202,1.69378832,2.0e+06,2,0,2,2,0,3,0.799964126868647,0,202
ChainsDice5-500,0.99,498,0,1,9.99999988982037e-06,>2^64,9912,0.799954126868757,29,0.050889639,0.018592274,502,4.219444686,4.9e+06,2,0,4,5,0,3,0.799964126868647,0,502
ChainsDiceLoop3-3,0.88,57,0,0,0.000522367906522381,>2^64,9885,0.999477632093478,30,0.052817194,0.021415605,6,0.010195972,3.0e+04,4,2,0,0,0,4,1,0,65
ChainsDiceLoop3-10,0.94,134,0,0,0.000522367906522381,>2^64,9885,0.999477632093478,30,0.053767374,0.021605049,13,0.031844825,9.9e+04,4,2,0,0,0,4,1,0,142
ChainsDiceLoop3-20,0.97,244,0,0,0.000522367906522381,>2^64,9885,0.999477632093478,30,0.054291462,0.021655679,23,0.062215622,2.0e+05,4,2,0,0,0,4,1,0,252
ChainsDiceLoop3-50,0.99,574,0,0,0.000522367906522381,>2^64,9885,0.999477632093478,30,0.053835061,0.022062809,53,0.154732808,4.9e+05,4,2,0,1,0,4,1,0,582
ChainsDiceLoop3-100,0.99,1124,0,1,0.000522367906522381,>2^64,9885,0.999477632093478,30,0.054804841,0.02244652,103,0.311910936,9.9e+05,4,2,0,1,0,4,1,0,1132
ChainsDiceLoop3-200,1.00,2224,0,1,0.000522367906522381,>2^64,9885,0.999477632093478,30,0.05520893,0.024251791,203,0.665686872,2.0e+06,4,2,1,2,0,4,1,0,2232
ChainsDiceLoop3-300,1.00,3324,0,2,0.000522367906522381,>2^64,9885,0.999477632093478,30,0.057497371,0.025242601,303,0.931089917,3.0e+06,4,2,1,3,0,4,1,0,3332
ChainsDiceLoop3-400,1.00,4424,0,2,0.000522367906522381,>2^64,9885,0.999477632093478,30,0.058717841,0.026623919,403,1.240171534,3.9e+06,4,2,1,4,0,4,1,0,4432
ChainsDiceLoop3-500,1.00,5524,0,3,0.000522367906522381,>2^64,9885,0.999477632093478,30,0.060960429,0.027780731,503,1.547149884,4.9e+06,4,2,2,5,0,4,1,0,5532
ChainsDiceLoop4-3,0.88,57,0,0,0.000609526242362657,>2^64,9873,0.999390473757637,38,0.051462138,0.021922501,6,0.037882219,3.0e+04,4,2,0,0,0,4,1,0,65
ChainsDiceLoop4-10,0.94,134,0,0,0.000609526242362657,>2^64,9873,0.999390473757637,38,0.052676076,0.022110376,13,0.122286296,9.9e+04,4,2,0,0,0,4,1,0,142
ChainsDiceLoop4-20,0.97,244,0,0,0.000609526242362657,>2^64,9873,0.999390473757637,38,0.052426895,0.022703433,23,0.245064723,2.0e+05,4,2,0,1,0,4,1,0,252
ChainsDiceLoop4-50,0.99,574,0,0,0.000609526242362657,>2^64,9873,0.999390473757637,38,0.05368519,0.023110437,53,0.605296818,4.9e+05,4,2,1,1,0,4,1,0,582
ChainsDiceLoop4-100,0.99,1124,0,1,0.000609526242362657,>2^64,9873,0.999390473757637,38,0.054786553,0.024104616,103,1.205418899,9.9e+05,4,2,1,2,0,4,1,0,1132
ChainsDiceLoop4-200,1.00,2224,0,2,0.000609526242362657,>2^64,9873,0.999390473757637,38,0.057204463,0.02704807,203,2.410736219,2.0e+06,4,2,2,4,0,4,1,0,2232
ChainsDiceLoop4-500,1.00,5524,0,5,0.000609526242362657,>2^64,9873,0.999390473757637,38,0.064070518,0.034175724,503,6.043757621,4.9e+06,4,2,6,11,0,4,1,0,5532
ChainsDiceLoop5-3,0.88,57,0,0,0.000711349033300168,>2^64,9914,0.9992886509667,46,0.053706499,0.022517123,6,0.125262884,3.0e+04,4,2,0,0,0,4,1,0,65
ChainsDiceLoop5-10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsSmall10,0.42,5,0,0,0.000420361267470248,>2^64,349,0.632874536348935,26,0.055786268,0.001663845,12,0.00126252,8.6e+02,2,0,0,0,0,6,0.633294897616406,0,12
ChainsSmall20,0.68,15,0,0,0.000789828733050557,>2^64,349,0.309056159231163,26,0.055894812,0.001610785,22,0.002061224,1.7e+03,2,0,0,0,0,6,0.309845987964214,0,22
ChainsSmall50,0.87,45,0,0,0.000432576277517797,>2^64,349,0.0477091294484579,26,0.056114848,0.001649558,52,0.004748003,4.2e+03,2,0,0,0,0,6,0.0481417057259757,0,52
ChainsSmall100,0.90,92,0,0,9.8034836131301e-05,>2^64,349,0.00161606118276713,32,0.055717561,0.002515876,102,0.016409318,8.5e+03,2,0,0,0,0,6,0.00171409601889843,0,102
ChainsSmall200,0.97,195,0,0,1.23600210009175e-05,>2^64,349,0.0,26,0.055510879,0.002107422,202,0.021587222,1.7e+04,2,0,0,0,0,6,1.23600210009175e-05,0,202
ChainsSmall500,0.98,493,0,0,1.00000000145089e-05,>2^64,349,0.0,30,0.05584023,0.003101686,502,0.079523303,4.2e+04,2,0,0,0,0,6,1.00000000145089e-05,0,502
RoomsBig10,0.58,58,1,0,9.99658297691497e-06,>2^64,148582,0.07125685508778,93,0.802421527,7.570643003,19,0.071329688,1.1e+06,3,100,0,10,0,14,0.071266851670757,0,100
RoomsBig20,0.90,360,1,0,0.000165535120101765,>2^64,148582,0.012845449049344,88,0.807991381,7.513423921,39,0.259169766,4.2e+06,3,400,0,10,0,14,0.0130109841694458,0,400
RoomsBig50,0.99,2465,1,1,0.000360723979641698,>2^64,148582,0.0,90,0.818567294,7.221388842,99,2.93235647,2.7e+07,3,2500,3,13,0,14,0.000360723979641698,0,2499
RoomsBig100,1.00,9971,1,4,1.01254371230122e-05,>2^64,148582,0.0,78,0.933796803,5.998249157,199,8.717966821,1.1e+08,3,10000,9,20,0,14,1.01254371230122e-05,0,9999
RoomsBig200,1.00,39974,1,14,1.0000000013649e-05,>2^64,148582,0.0,72,1.092519982,5.539586144,399,25.911562214,4.2e+08,3,40000,27,49,0,14,1.0000000013649e-05,0,39999
RoomsBig250,1.00,62466,1,23,1.00000000000159e-05,>2^64,148582,0.0,88,1.311117576,7.564733078,499,71.627965,6.6e+08,3,62500,74,108,0,14,1.00000000000159e-05,0,62499
RoomsBig500,1.00,249969,1,89,1e-05,>2^64,137969,0.0,81,3.001583307,8.11490234,999,243.622447833,2.7e+09,3,250000,253,359,0,13,1e-05,0,249999
RoomsDice10,0.70,70,0,0,1.41718246169376e-05,>2^64,74424,0.914500896937222,73,0.287527702,0.068158077,19,0.03393011,5.3e+05,3,100,0,1,0,14,0.914515068761839,0,100
RoomsDice20,0.92,367,0,0,1.36193981556954e-05,>2^64,83424,0.911363301823259,80,0.290782505,0.075251944,39,0.245099056,2.3e+06,3,400,0,1,0,14,0.911376921221415,0,400
RoomsDice50,0.98,2458,0,1,3.70579419732842e-05,>2^64,74424,0.970325930635154,96,0.301921095,0.08343279,99,3.284107948,1.4e+07,3,2500,3,5,0,14,0.970362988577127,0,2500
RoomsDice100,1.00,9962,0,4,9.28584588876236e-05,>2^64,74424,0.940066948862018,89,0.367880505,0.119013697,199,9.796958635,5.4e+07,3,10000,10,15,0,14,0.940159807320906,0,10000
RoomsDice200,1.00,39959,0,16,0.000354042117409081,>2^64,65424,0.961925131345601,95,0.588065597,0.277041949,399,53.701849683,2.1e+08,3,40000,55,73,0,14,0.96227917346301,0,40000
RoomsDice250,1.00,62462,0,26,0.000106625592219523,>2^64,74424,0.969390488938268,89,0.768492291,0.405059014,499,65.43399882,3.3e+08,3,62500,68,96,0,14,0.969497114530487,0,62500
RoomsDice300,1.00,89957,0,38,0.000408968461374393,>2^64,83424,0.958965395058611,99,0.994759937,0.554985109,599,151.596730013,4.8e+08,3,90000,155,196,0,14,0.959374363519986,0,90000
RoomsDice350,1.00,122458,0,52,0.000131809939943217,>2^64,74424,0.934170431266957,97,1.285604949,0.758843757,699,178.660749137,6.5e+08,3,122500,183,239,0,14,0.934302241206901,0,122500
RoomsDice400,1.00,159957,0,71,0.000239541457824566,>2^64,65424,0.887351106504273,99,1.67776634,0.988012082,799,281.706499313,8.5e+08,3,160000,288,365,0,14,0.887590647962098,0,160000
RoomsDice450,1.00,202462,0,85,0.000307264733481416,>2^64,65424,0.938527634774491,89,2.028536559,1.107445291,899,227.103272035,1.1e+09,3,202500,235,327,0,14,0.938834899507972,0,202500
RoomsDice500,1.00,249958,0,112,0.000459789241329056,>2^64,73608,0.964653676658419,97,2.626583416,1.464608704,999,411.967899658,1.3e+09,3,250000,422,544,0,13,0.965113465899748,0,250000
RoomsSmall10,0.57,57,0,0,0.000899054950876929,>2^64,1183,0.068040598111264,98,0.150781795,0.008652274,19,0.081771568,8.4e+03,3,100,0,0,0,14,0.0689396530621409,0,100
RoomsSmall20,0.87,347,0,0,0.000754529634307537,>2^64,1184,0.0120280277865437,117,0.157863642,0.011649153,39,0.628274415,3.4e+04,3,400,1,1,0,14,0.0127825574208512,0,400
RoomsSmall50,0.98,2452,0,1,0.000239132370610032,>2^64,1183,0.0,114,0.169298328,0.019395999,99,5.368826661,2.1e+05,3,2500,5,7,0,14,0.000239132370610032,0,2499
RoomsSmall100,1.00,9960,0,4,1.0806018637031e-05,>2^64,1183,0.0,100,0.232198406,0.055659038,199,15.340213662,8.5e+05,3,10000,16,20,0,14,1.0806018637031e-05,0,9999
RoomsSmall200,1.00,39956,0,17,1.0000008850253e-05,>2^64,1182,0.0,108,0.536511938,0.28980019,399,81.21840195,3.4e+06,3,40000,83,101,0,14,1.0000008850253e-05,0,39999
RoomsSmall500,1.00,249955,0,107,1e-05,>2^64,1099,0.0,109,2.895028837,1.880283951,999,499.774952415,2.1e+07,3,250000,514,631,0,13,1e-05,0,249999


==> plots/ALGORITHM_B_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.25,3,0,0,-6.69590210727877e-06,>2^64,42463,0.478032867391802,30,0.215823427,2.187534916,12,0.001999013,1.1e+05,2,0,0,3,0,6,0.478026171489695,0,12
ChainsBig20,0.50,11,0,0,1.91182509193255e-06,>2^64,42463,0.238516890339167,34,0.211609516,2.572898915,22,0.003523246,2.1e+05,2,0,0,3,0,6,0.238518802164259,0,22
ChainsBig50,0.79,41,0,0,6.72571926741902e-06,>2^64,42463,0.0291008229948075,34,0.214959337,2.567768136,52,0.008850329,5.3e+05,2,0,0,3,0,6,0.0291075487140749,0,52
ChainsBig100,0.84,86,0,0,9.53249921645412e-06,>2^64,42463,0.000553671498826855,44,0.215871227,3.444465674,102,0.03262643,1.1e+06,2,0,0,4,0,6,0.000563203998043309,0,102
ChainsBig200,0.95,191,0,0,1.03288386907902e-05,>2^64,42463,0.0,34,0.215668492,3.546211086,202,0.037814621,2.1e+06,2,0,0,4,0,6,1.03288386907902e-05,0,202
ChainsBig500,0.97,487,0,0,1.0000000000154e-05,>2^64,42463,0.0,42,0.216832859,3.39761005,502,0.161070603,5.3e+06,2,0,0,4,0,6,1.0000000000154e-05,0,502
ChainsBig1000,0.99,988,0,0,1e-05,>2^64,42463,0.0,40,0.216765612,3.542777721,1002,0.289677511,1.1e+07,2,0,0,5,0,6,1e-05,0,1002
ChainsBig1500,0.99,1487,0,0,1e-05,>2^64,42463,0.0,42,0.217293179,4.052055758,1502,0.524100006,1.6e+07,2,0,1,6,0,6,1e-05,0,1502
ChainsBig2000,0.99,1991,0,1,1e-05,>2^64,42463,0.0,34,0.218602517,3.212872449,2002,0.400911823,2.1e+07,2,0,0,5,0,6,1e-05,0,2002
ChainsBig2500,0.99,2489,0,1,1e-05,>2^64,42463,0.0,38,0.218483003,3.951547208,2502,0.606513928,2.7e+07,2,0,1,6,0,6,1e-05,0,2502
ChainsBig3000,1.00,2992,0,1,1e-05,>2^64,42463,0.0,32,0.218668501,2.589677584,3002,0.497117856,3.2e+07,2,0,1,4,0,6,1e-05,0,3002
ChainsBig3500,1.00,3488,0,1,1e-05,>2^64,42463,0.0,40,0.220821381,5.042575012,3502,0.991326225,3.7e+07,2,0,1,8,0,6,1e-05,0,3502
ChainsBig4000,1.00,3991,0,1,1e-05,>2^64,42463,0.0,34,0.221562469,2.698367743,4002,0.773721618,4.2e+07,2,0,1,5,0,6,1e-05,0,4002
ChainsDice3-3,0.20,1,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.044975356,0.011126257,5,0.002769396,3.0e+04,2,0,0,0,0,3,0.80274937738553,0,5
ChainsDice3-10,0.67,8,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.044611107,0.011181516,12,0.008091895,9.9e+04,2,0,0,0,0,3,0.80274937738553,0,12
ChainsDice3-20,0.82,18,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.044598525,0.011140405,22,0.015710229,2.0e+05,2,0,0,0,0,3,0.80274937738553,0,22
ChainsDice3-50,0.92,48,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.0444371,0.011285708,52,0.038044485,4.9e+05,2,0,0,0,0,3,0.80274937738553,0,52
ChainsDice3-100,0.96,98,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.045047189,0.011456522,102,0.076571585,9.9e+05,2,0,0,0,0,3,0.80274937738553,0,102
ChainsDice3-200,0.98,198,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.044856148,0.011703939,202,0.15264163,2.0e+06,2,0,0,0,0,3,0.80274937738553,0,202
ChainsDice3-300,0.99,298,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.045922914,0.012071473,302,0.228205629,3.0e+06,2,0,0,0,0,3,0.80274937738553,0,302
ChainsDice3-400,0.99,398,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.046870721,0.012458905,402,0.305933238,3.9e+06,2,0,0,1,0,3,0.80274937738553,0,402
ChainsDice3-500,0.99,498,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,19,0.047445242,0.012806171,502,0.383714718,4.9e+06,2,0,0,1,0,3,0.80274937738553,0,502
ChainsDice4-3,0.20,1,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.043826748,0.01156063,5,0.008902052,3.0e+04,2,0,0,0,0,3,0.806516881430817,0,5
ChainsDice4-10,0.67,8,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.044294388,0.011558554,12,0.02774635,9.9e+04,2,0,0,0,0,3,0.806516881430817,0,12
ChainsDice4-20,0.82,18,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.044175766,0.011640718,22,0.055345862,2.0e+05,2,0,0,0,0,3,0.806516881430817,0,22
ChainsDice4-50,0.92,48,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.04347811,0.011744254,52,0.136344254,4.9e+05,2,0,0,0,0,3,0.806516881430817,0,52
ChainsDice4-100,0.96,98,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.044620114,0.011813264,102,0.271929814,9.9e+05,2,0,0,0,0,3,0.806516881430817,0,102
ChainsDice4-200,0.98,198,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.044706767,0.012564635,202,0.551429561,2.0e+06,2,0,1,1,0,3,0.806516881430817,0,202
ChainsDice4-500,0.99,498,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,24,0.046492346,0.014659502,502,1.362412053,4.9e+06,2,0,1,2,0,3,0.806516881430817,0,502
ChainsDice5-3,0.20,1,0,0,1.00000000001765e-05,>2^64,9912,0.799954126868646,29,0.044991474,0.01163657,5,0.027170126,3.0e+04,2,0,0,0,0,3,0.799964126868647,0,5
ChainsDice5-10,0.67,8,0,0,9.99999999840018e-06,>2^64,9912,0.799954126868648,29,0.04462893,0.011675305,12,0.085822111,9.9e+04,2,0,0,0,0,3,0.799964126868647,0,12
ChainsDice5-20,0.82,18,0,0,9.99999999640178e-06,>2^64,9912,0.79995412686865,29,0.044356696,0.011762872,22,0.170000489,2.0e+05,2,0,0,0,0,3,0.799964126868647,0,22
ChainsDice5-50,0.92,48,0,0,9.99999998951839e-06,>2^64,9912,0.799954126868657,29,0.043774679,0.01206477,52,0.426339755,4.9e+05,2,0,0,1,0,3,0.799964126868647,0,52
ChainsDice5-100,0.96,98,0,0,9.99999997863821e-06,>2^64,9912,0.799954126868668,29,0.045893997,0.012547218,102,0.840839085,9.9e+05,2,0,1,1,0,3,0.799964126868647,0,102
ChainsDice5-200,0.98,198,0,0,9.99999995643375e-06,>2^64,9912,0.79995412686869,29,0.045785292,0.013857252,202,1.680789277,2.0e+06,2,0,2,2,0,3,0.799964126868647,0,202
ChainsDice5-500,0.99,498,0,1,9.99999988982037e-06,>2^64,9912,0.799954126868757,29,0.049103924,0.018569158,502,4.264275724,4.9e+06,2,0,4,5,0,3,0.799964126868647,0,502
ChainsDiceLoop3-3,0.85,55,0,0,9.16689137009374e-06,>2^64,9885,0.99999083310863,36,0.052897146,0.031921838,6,0.018340219,3.0e+04,4,2,0,0,0,4,1,0,65
ChainsDiceLoop3-10,0.93,132,0,0,9.16689137009374e-06,>2^64,9885,0.99999083310863,36,0.05346797,0.032552405,13,0.057734039,9.9e+04,4,2,0,0,0,4,1,0,142
ChainsDiceLoop3-20,0.96,242,0,0,9.16689137009374e-06,>2^64,9885,0.99999083310863,36,0.053124202,0.033992349,23,0.113991583,2.0e+05,4,2,0,0,0,4,1,0,252
ChainsDiceLoop3-50,0.98,572,0,0,9.16689137009374e-06,>2^64,9885,0.99999083310863,36,0.054022498,0.034705348,53,0.28282309,4.9e+05,4,2,0,1,0,4,1,0,582
ChainsDiceLoop3-100,0.99,1122,0,1,9.16689137009374e-06,>2^64,9885,0.99999083310863,36,0.055237339,0.037237675,103,0.56740163,9.9e+05,4,2,1,1,0,4,1,0,1132
ChainsDiceLoop3-200,1.00,2222,0,1,9.16689137009374e-06,>2^64,9885,0.99999083310863,36,0.056295514,0.036956193,203,1.130050888,2.0e+06,4,2,1,3,0,4,1,0,2232
ChainsDiceLoop3-300,1.00,3322,0,2,9.16689137009374e-06,>2^64,9885,0.99999083310863,36,0.058802986,0.041162773,303,1.692758987,3.0e+06,4,2,2,4,0,4,1,0,3332
ChainsDiceLoop3-400,1.00,4422,0,2,9.16689137009374e-06,>2^64,9885,0.99999083310863,36,0.060784231,0.041916442,403,2.259070705,3.9e+06,4,2,2,5,0,4,1,0,4432
ChainsDiceLoop3-500,1.00,5522,0,3,9.16689137009374e-06,>2^64,9885,0.99999083310863,36,0.062572645,0.0441204,503,2.846523895,4.9e+06,4,2,3,6,0,4,1,0,5532
ChainsDiceLoop4-3,0.83,54,0,0,8.7606141859764e-06,>2^64,9873,0.999991239385814,50,0.053166653,0.037962499,6,0.097513938,3.0e+04,4,2,0,0,0,4,1,0,65
ChainsDiceLoop4-10,0.92,131,0,0,8.7606141859764e-06,>2^64,9873,0.999991239385814,50,0.052960003,0.038466212,13,0.319225543,9.9e+04,4,2,0,1,0,4,1,0,142
ChainsDiceLoop4-20,0.96,241,0,0,8.7606141859764e-06,>2^64,9873,0.999991239385814,50,0.053437323,0.041311211,23,0.644932313,2.0e+05,4,2,1,1,0,4,1,0,252
ChainsDiceLoop4-50,0.98,571,0,0,8.7606141859764e-06,>2^64,9873,0.999991239385814,50,0.054017867,0.040259808,53,1.59735967,4.9e+05,4,2,2,2,0,4,1,0,582
ChainsDiceLoop4-100,0.99,1121,0,1,8.7606141859764e-06,>2^64,9873,0.999991239385814,50,0.055889627,0.044463845,103,3.17645632,9.9e+05,4,2,3,4,0,4,1,0,1132
ChainsDiceLoop4-200,1.00,2221,0,2,8.7606141859764e-06,>2^64,9873,0.999991239385814,50,0.060176579,0.04915704,203,6.579826376,2.0e+06,4,2,7,9,0,4,1,0,2232
ChainsDiceLoop4-500,1.00,5521,0,5,8.7606141859764e-06,>2^64,9873,0.999991239385814,50,0.071434313,0.060461825,503,16.008003677,4.9e+06,4,2,16,21,0,4,1,0,5532
ChainsDiceLoop5-3,0.83,54,0,0,1.54956810259899e-05,>2^64,9914,0.999984504318974,61,0.051731586,0.039407937,6,0.362111403,3.0e+04,4,2,0,1,0,4,1,0,65
ChainsDiceLoop5-10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsSmall10,0.17,2,0,0,1.04997687411235e-05,>2^64,349,0.632901149791474,32,0.052386716,0.002369288,12,0.002557043,8.6e+02,2,0,0,0,0,6,0.632911649560215,0,12
ChainsSmall20,0.45,10,0,0,2.16212574022379e-05,>2^64,349,0.309083221845055,36,0.053628289,0.002876267,22,0.004275608,1.7e+03,2,0,0,0,0,6,0.309104843102457,0,22
ChainsSmall50,0.77,40,0,0,2.3316553551915e-05,>2^64,349,0.0477118135401573,36,0.053028264,0.002934467,52,0.009739028,4.2e+03,2,0,0,0,0,6,0.0477351300937092,0,52
ChainsSmall100,0.83,85,0,0,1.03015881371448e-05,>2^64,349,0.00161611984533463,46,0.053169523,0.004296747,102,0.039751816,8.5e+03,2,0,0,0,0,6,0.00162642143347178,0,102
ChainsSmall200,0.94,190,0,0,1.23251152763857e-05,>2^64,349,0.0,36,0.053926349,0.003422076,202,0.042998978,1.7e+04,2,0,0,0,0,6,1.23251152763857e-05,0,202
ChainsSmall500,0.97,489,0,0,1.00000000102356e-05,>2^64,349,0.0,38,0.053628758,0.004276067,502,0.136175537,4.2e+04,2,0,0,0,0,6,1.00000000102356e-05,0,502
RoomsBig10,0.50,50,1,0,9.99633163382974e-06,>2^64,148582,0.07125685508778,108,0.7973941,9.124540599,19,0.113232251,1.1e+06,3,100,0,11,0,14,0.0712668514194139,0,100
RoomsBig20,0.84,335,2,0,1.00965056125668e-05,>2^64,148582,0.0128454497814763,133,0.798103608,12.653585303,39,0.807101057,4.2e+06,3,400,1,16,0,14,0.0128555462870888,0,400
RoomsBig50,0.97,2435,2,1,1.35922318536684e-05,>2^64,148582,4.90882956385492e-05,138,0.817604172,13.203737459,99,7.427291991,2.7e+07,3,2500,8,24,0,14,6.26805274922176e-05,0,2500
RoomsBig100,1.00,9950,1,5,1.01223138557065e-05,>2^64,148582,0.0,120,0.907926308,11.162119774,199,28.964362727,1.1e+08,3,10000,29,48,0,14,1.01223138557065e-05,0,9999
RoomsBig200,1.00,39941,1,19,1.00000000135312e-05,>2^64,148582,0.0,138,1.17241719,12.143602742,399,175.824365907,4.2e+08,3,40000,178,213,0,14,1.00000000135312e-05,0,39999
RoomsBig250,1.00,62443,2,30,1.00000000000154e-05,>2^64,148582,0.0,134,1.393571451,12.601928894,499,222.471902128,6.6e+08,3,62500,226,273,0,14,1.00000000000154e-05,0,62499
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,0.59,59,0,0,1.10215739927977e-05,>2^64,74424,0.914504025627254,93,0.296336349,0.102877403,19,0.066681206,5.3e+05,3,100,0,1,0,14,0.914515047201247,0,100
RoomsDice20,0.84,335,0,0,1.35840972459444e-05,>2^64,83424,0.911363329597325,142,0.299102148,0.126379631,39,1.275996284,2.3e+06,3,400,1,2,0,14,0.911376913694571,0,400
RoomsDice50,0.96,2396,0,2,3.66790248840232e-05,>2^64,74424,0.970325930682201,219,0.316519693,0.138163337,99,38.738239051,1.4e+07,3,2500,39,41,0,14,0.970362609707085,0,2500
RoomsDice100,0.99,9875,0,8,2.28325952306152e-05,>2^64,74424,0.940068115019511,262,0.401792,0.248156397,199,247.632919125,5.4e+07,3,10000,248,257,0,14,0.940090947614742,0,10000
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,0.32,32,0,0,1.05048882406977e-05,>2^64,1183,0.0680453952657113,143,0.144013708,0.013314733,19,0.221659299,8.4e+03,3,100,0,0,0,14,0.068055900153952,0,100
RoomsSmall20,0.70,281,0,0,1.45286065047177e-05,>2^64,1184,0.0122192764714596,240,0.148667456,0.025858951,39,5.266851593,3.4e+04,3,400,5,6,0,14,0.0122338050779643,0,400
RoomsSmall50,0.94,2360,0,2,1.10711572900497e-05,>2^64,1183,1.80292759987858e-05,283,0.178850745,0.051606274,99,47.001056919,2.1e+05,3,2500,47,50,0,14,2.91004332888355e-05,0,2500
RoomsSmall100,0.99,9889,0,8,1.07615385076418e-05,>2^64,1183,0.0,242,0.271097368,0.143151837,199,151.005713733,8.5e+05,3,10000,152,161,0,14,1.07615385076418e-05,0,9999
RoomsSmall200,1.00,39884,0,32,1.00000083703348e-05,>2^64,1182,0.0,252,0.75791885,0.591528435,399,720.100860248,3.4e+06,3,40000,725,758,0,14,1.00000083703348e-05,0,39999
RoomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots/ALGORITHM_C1_LP_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.03,6,0,0,0.00999999999995104,>2^64,169808,0.000961365473821107,0,0.959511071,81.807236223,19,0.0,1.1e+06,3,98,10,83,0,16,0.0109613654737721,0,206
BiroomsBig20,0.01,6,0,0,0.00999999999997623,>2^64,169808,8.98858199994394e-06,0,0.988778584,324.160657376,39,0.0,4.2e+06,3,398,35,325,0,16,0.0100089885819762,0,806
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.00,0,0,0,0.00999999929479128,>2^64,1353,0.242465343607857,0,0.179100773,0.086764184,19,0.0,8.5e+03,3,98,0,0,0,16,0.252465342902648,0,200
BiroomsSmall20,0.00,0,0,0,0.00999995402129394,>2^64,1354,0.0777963174693947,0,0.17898258,0.347147661,39,0.0,3.4e+04,3,398,0,1,0,16,0.0877962714906886,0,800
BiroomsSmall50,0.07,2857,0,0,0.00890306749836618,>2^64,1353,0.00331647181449565,0,0.179406289,5.903656369,99,0.0,2.1e+05,3,2498,2,6,0,16,0.0122195393128618,0,42857
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.50,132,0,0,0.00670900289569359,>2^64,42463,0.478037768448242,0,0.215536273,51.868509647,12,0.0,1.1e+05,2,0,48,52,0,6,0.484746771343936,0,264
ChainsBig20,0.50,440,0,0,0.00361011287611909,>2^64,42463,0.238547092213963,0,0.231731534,136.028180482,22,0.0,2.1e+05,2,0,130,136,0,6,0.242157205090082,0,880
ChainsBig50,0.50,2548,0,0,0.00181922729457915,>2^64,42463,0.0291098950970933,0,0.236318098,794.080586114,52,0.0,5.3e+05,2,0,779,794,0,6,0.0309291223916725,0,5096
ChainsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig4000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice3-3,0.50,30,0,0,0.000419726062261372,>2^64,9883,0.80273937738553,0,0.04886769,0.092932937,5,0.0,3.0e+04,2,0,0,0,0,3,0.803159103447792,0,60
ChainsDice3-10,0.51,163,0,0,0.00111972606226152,>2^64,9883,0.80273937738553,0,0.048781296,0.57768128,12,0.0,9.9e+04,2,0,1,1,0,3,0.803859103447792,0,319
ChainsDice3-20,0.51,523,0,0,0.00211972606226263,>2^64,9883,0.80273937738553,0,0.049247957,2.023060021,22,0.0,2.0e+05,2,0,2,2,0,3,0.804859103447793,0,1029
ChainsDice3-50,0.50,2803,0,0,0.00511972606226552,>2^64,9883,0.80273937738553,0,0.049731328,11.680009872,52,0.0,4.9e+05,2,0,12,12,0,3,0.807859103447796,0,5559
ChainsDice3-100,0.50,10603,0,0,0.0101197260622706,>2^64,9883,0.80273937738553,0,0.050487071,45.622214624,102,0.0,9.9e+05,2,0,46,46,0,3,0.812859103447801,0,21109
ChainsDice3-200,0.50,41203,0,0,0.0201197260622806,>2^64,9883,0.80273937738553,0,0.0491166,175.76324574,202,0.0,2.0e+06,2,0,176,176,0,3,0.822859103447811,0,82209
ChainsDice3-300,0.50,91803,0,0,0.0301197260622906,>2^64,9883,0.80273937738553,0,0.051187671,407.946775506,302,0.0,3.0e+06,2,0,408,409,0,3,0.832859103447821,0,183309
ChainsDice3-400,0.50,162403,0,0,0.0401197260623006,>2^64,9883,0.80273937738553,0,0.051359245,715.591581633,402,0.0,3.9e+06,2,0,716,717,0,3,0.842859103447831,0,324409
ChainsDice3-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-3,0.50,30,0,0,0.00041934931185772,>2^64,9871,0.806506881430817,0,0.04628807,0.090632381,5,0.0,3.0e+04,2,0,0,0,0,3,0.806926230742675,0,60
ChainsDice4-10,0.51,163,0,0,0.00111934931185842,>2^64,9871,0.806506881430817,0,0.047876813,0.562816583,12,0.0,9.9e+04,2,0,1,1,0,3,0.807626230742675,0,319
ChainsDice4-20,0.51,523,0,0,0.0021193493118592,>2^64,9871,0.806506881430817,0,0.046170928,1.939333113,22,0.0,2.0e+05,2,0,2,2,0,3,0.808626230742676,0,1029
ChainsDice4-50,0.50,2803,0,0,0.00511934931186242,>2^64,9871,0.806506881430817,0,0.045972025,11.14815308,52,0.0,4.9e+05,2,0,11,11,0,3,0.811626230742679,0,5559
ChainsDice4-100,0.50,10603,0,0,0.0101193493118672,>2^64,9871,0.806506881430817,0,0.046788993,43.704143833,102,0.0,9.9e+05,2,0,44,44,0,3,0.816626230742684,0,21109
ChainsDice4-200,0.50,41203,0,0,0.0201193493118772,>2^64,9871,0.806506881430817,0,0.049466257,178.55102238,202,0.0,2.0e+06,2,0,179,179,0,3,0.826626230742694,0,82209
ChainsDice4-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-3,0.50,30,0,0,0.00042000458731295,>2^64,9912,0.799954126868647,0,0.048233074,0.092678647,5,0.0,3.0e+04,2,0,0,0,0,3,0.80037413145596,0,60
ChainsDice5-10,0.51,162,0,0,0.00112000458731409,>2^64,9912,0.799954126868647,0,0.049392299,0.572494936,12,0.0,9.9e+04,2,0,1,1,0,3,0.801074131455961,0,318
ChainsDice5-20,0.51,522,0,0,0.00212000458731454,>2^64,9912,0.799954126868647,0,0.048658035,1.980007726,22,0.0,2.0e+05,2,0,2,2,0,3,0.802074131455961,0,1028
ChainsDice5-50,0.50,2802,0,0,0.00512000458731809,>2^64,9912,0.799954126868647,0,0.049292261,11.230580945,52,0.0,4.9e+05,2,0,11,11,0,3,0.805074131455965,0,5558
ChainsDice5-100,0.50,10602,0,0,0.0101200045873225,>2^64,9912,0.799954126868647,0,0.050023159,45.133323325,102,0.0,9.9e+05,2,0,45,45,0,3,0.810074131455969,0,21108
ChainsDice5-200,0.50,41202,0,0,0.0201200045873328,>2^64,9912,0.799954126868647,0,0.049495534,176.428346744,202,0.0,2.0e+06,2,0,177,177,0,3,0.820074131455979,0,82208
ChainsDice5-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop3-3,0.64,42,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.058811973,0.161477241,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,66
ChainsDiceLoop3-10,0.73,143,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.059150079,0.305436251,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,195
ChainsDiceLoop3-20,0.76,293,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.058066368,0.477193781,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,385
ChainsDiceLoop3-50,0.78,743,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.056602537,1.007852674,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,955
ChainsDiceLoop3-100,0.78,1493,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.058746148,1.886095534,103,0.0,9.9e+05,4,2,2,2,0,4,1,0,1905
ChainsDiceLoop3-200,0.79,2993,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.058182597,3.682288082,203,0.0,2.0e+06,4,2,4,4,0,4,1,0,3805
ChainsDiceLoop3-300,0.79,4493,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.060653844,5.410153853,303,0.0,3.0e+06,4,2,5,5,0,4,1,0,5705
ChainsDiceLoop3-400,0.79,5993,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.058478735,7.142342433,403,0.0,3.9e+06,4,2,7,7,0,4,1,0,7605
ChainsDiceLoop3-500,0.79,7493,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.057360306,9.077310211,503,0.0,4.9e+06,4,2,9,9,0,4,1,0,9505
ChainsDiceLoop4-3,0.64,42,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.059751343,0.166188869,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,66
ChainsDiceLoop4-10,0.73,143,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.058756287,0.303651535,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,195
ChainsDiceLoop4-20,0.76,293,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.058138834,0.478618661,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,385
ChainsDiceLoop4-50,0.78,743,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.058861616,0.996434865,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,955
ChainsDiceLoop4-100,0.78,1493,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.059487114,1.859253326,103,0.0,9.9e+05,4,2,2,2,0,4,1,0,1905
ChainsDiceLoop4-200,0.79,2993,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.059216013,3.599207584,203,0.0,2.0e+06,4,2,3,4,0,4,1,0,3805
ChainsDiceLoop4-500,0.79,7493,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.059562395,8.799355209,503,0.0,4.9e+06,4,2,9,9,0,4,1,0,9505
ChainsDiceLoop5-3,0.64,42,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.059366244,0.164954,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,66
ChainsDiceLoop5-10,0.74,146,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.059324135,0.2925564,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,198
ChainsDiceLoop5-20,0.76,296,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.059273501,0.466681523,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,388
ChainsDiceLoop5-50,0.78,746,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.059228146,1.005033632,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,958
ChainsDiceLoop5-100,0.78,1496,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.058627953,1.871295425,103,0.0,9.9e+05,4,2,2,2,0,4,1,0,1908
ChainsDiceLoop5-200,0.79,2996,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.057920982,3.5794452,203,0.0,2.0e+06,4,2,3,4,0,4,1,0,3808
ChainsDiceLoop5-500,0.79,7496,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.06004794,8.801356432,503,0.0,4.9e+06,4,2,9,9,0,4,1,0,9508
ChainsSmall10,0.50,156,0,0,0.000908504256915466,>2^64,349,0.632901686860646,0,0.056755823,0.026906011,12,0.0,8.6e+02,2,0,0,0,0,6,0.633810191117561,0,312
ChainsSmall20,0.50,506,0,0,0.0013651686217338,>2^64,349,0.309085753161522,0,0.056266994,0.091161292,22,0.0,1.7e+03,2,0,0,0,0,6,0.310450921783256,0,1012
ChainsSmall50,0.50,2756,0,0,0.00183429899220571,>2^64,349,0.047712965305834,0,0.057233798,0.508717786,52,0.0,4.2e+03,2,0,1,1,0,6,0.0495472642980397,0,5512
ChainsSmall100,0.50,10506,0,0,0.00190653231698555,>2^64,349,0.00161620028175071,0,0.057124019,1.958820643,102,0.0,8.5e+03,2,0,2,2,0,6,0.00352273259873626,0,21012
ChainsSmall200,0.50,41006,0,0,0.00190836091917328,>2^64,349,2.14970256349999e-06,0,0.065224446,7.64799732,202,0.0,1.7e+04,2,0,8,8,0,6,0.00191051062173678,0,82012
ChainsSmall500,0.50,204314,0,0,0.00190836345078035,>2^64,349,9.41611915117881e-15,0,0.06299371,38.215176342,502,0.0,4.2e+04,2,0,38,39,0,6,0.00190836345078976,0,408628
RoomsBig10,0.50,100,0,0,0.01,>2^64,148582,0.0712568695998605,0,0.861889335,41.771171595,19,0.0,1.1e+06,3,100,20,43,0,14,0.0812568695998605,0,200
RoomsBig20,0.50,400,0,0,0.01,>2^64,148582,0.0128454402109076,0,0.855983425,160.762308966,39,0.0,4.2e+06,3,400,78,162,0,14,0.0228454402109076,0,800
RoomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,0.50,1700,0,0,0.0115746894339667,>2^64,74424,0.914504927963857,0,0.309422985,4.526952996,19,0.0,5.3e+05,3,100,4,5,0,14,0.926079617397824,0,3400
RoomsDice20,0.50,14801,0,0,0.0135740183114146,>2^64,83424,0.911366650908069,0,0.315490076,41.72163806,39,0.0,2.3e+06,3,400,41,42,0,14,0.924940669219484,0,29601
RoomsDice50,0.50,247513,0,0,0.0197858060829855,>2^64,74424,0.970351982903915,0,0.316130713,640.920903329,99,0.0,1.4e+07,3,2500,636,643,0,14,0.9901377889869,0,495013
RoomsDice100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,0.50,100,0,0,0.01,>2^64,1183,0.0680454429165072,0,0.164328406,0.023636169,19,0.0,8.4e+03,3,100,0,0,0,14,0.0780454429165072,0,200
RoomsSmall20,0.50,400,0,0,0.01,>2^64,1184,0.0122203472200896,0,0.166633063,0.094899311,39,0.0,3.4e+04,3,400,0,0,0,14,0.0222203472200896,0,800
RoomsSmall50,0.50,2500,0,0,0.01,>2^64,1183,1.80297472954962e-05,0,0.164947115,0.591364567,99,0.0,2.1e+05,3,2500,0,1,0,14,0.0100180297472955,0,5000
RoomsSmall100,0.50,10000,0,0,0.01,>2^64,1183,1.03923961000572e-09,0,0.169812536,2.399485521,199,0.0,8.5e+05,3,10000,1,3,0,14,0.0100000010392396,0,20000
RoomsSmall200,0.50,40000,0,0,0.01,>2^64,1182,1.30384277514904e-18,0,0.195598767,9.859391645,399,0.0,3.4e+06,3,40000,5,11,0,14,0.01,0,80000
RoomsSmall500,0.50,250000,0,1,0.01,>2^64,1099,3.14815310964334e-44,0,0.19809005,63.913523004,999,0.0,2.1e+07,3,250000,30,74,0,13,0.01,0,500000


==> plots/ALGORITHM_C1_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.15,1349,0,0,0.00116584988289209,>2^64,1353,0.242465343702254,0,0.178516496,0.560865184,19,0.0,8.5e+03,3,98,0,1,0,16,0.243631193585146,0,9191
BiroomsSmall20,0.06,3639,0,0,0.00152355569059925,>2^64,1354,0.0777963269875836,0,0.180126753,3.594198871,39,0.0,3.4e+04,3,398,2,4,0,16,0.0793198826781828,0,57164
BiroomsSmall50,0.29,3429960,1,8,0.00401975069553549,>2^64,1353,0.00331647181449779,0,0.179518786,485.666076865,99,0.0,2.1e+05,3,2498,355,531,0,16,0.00733622251003327,0,11885982
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.42,120,0,0,0.000871159363823537,>2^64,42463,0.478037768448242,0,0.223157804,56.668596423,12,0.0,1.1e+05,2,0,53,57,0,6,0.478908927812066,0,288
ChainsBig20,0.20,198,0,0,0.0012311940100147,>2^64,42463,0.238547092213963,0,0.228304181,250.537841245,22,0.0,2.1e+05,2,0,145,251,0,6,0.239778286223977,0,968
ChainsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig4000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice3-3,0.40,24,0,0,0.000419726062261372,>2^64,9883,0.80273937738553,0,0.048843536,0.093035963,5,0.0,3.0e+04,2,0,0,0,0,3,0.803159103447792,0,60
ChainsDice3-10,0.47,150,0,0,0.00111972606226152,>2^64,9883,0.80273937738553,0,0.048423272,0.581535097,12,0.0,9.9e+04,2,0,1,1,0,3,0.803859103447792,0,319
ChainsDice3-20,0.49,500,0,0,0.00211972606226263,>2^64,9883,0.80273937738553,0,0.049226757,2.020339043,22,0.0,2.0e+05,2,0,2,2,0,3,0.804859103447793,0,1029
ChainsDice3-50,0.49,2750,0,0,0.00511972606226552,>2^64,9883,0.80273937738553,0,0.049986742,11.568420824,52,0.0,4.9e+05,2,0,12,12,0,3,0.807859103447796,0,5559
ChainsDice3-100,0.50,10500,0,0,0.0101197260622706,>2^64,9883,0.80273937738553,0,0.048630443,45.191845683,102,0.0,9.9e+05,2,0,45,45,0,3,0.812859103447801,0,21109
ChainsDice3-200,0.50,41000,0,0,0.0201197260622806,>2^64,9883,0.80273937738553,0,0.048803149,175.613741818,202,0.0,2.0e+06,2,0,176,176,0,3,0.822859103447811,0,82209
ChainsDice3-300,0.50,91500,0,0,0.0301197260622906,>2^64,9883,0.80273937738553,0,0.049899206,395.268168006,302,0.0,3.0e+06,2,0,396,396,0,3,0.832859103447821,0,183309
ChainsDice3-400,0.50,162000,0,0,0.0401197260623006,>2^64,9883,0.80273937738553,0,0.049646582,722.081900638,402,0.0,3.9e+06,2,0,723,723,0,3,0.842859103447831,0,324409
ChainsDice3-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-3,0.30,18,0,0,0.00041934931185772,>2^64,9871,0.806506881430817,0,0.050254066,0.123550139,5,0.0,3.0e+04,2,0,0,0,0,3,0.806926230742675,0,60
ChainsDice4-10,0.43,137,0,0,0.00111934931185842,>2^64,9871,0.806506881430817,0,0.049532727,0.639852571,12,0.0,9.9e+04,2,0,1,1,0,3,0.807626230742675,0,319
ChainsDice4-20,0.46,477,0,0,0.0021193493118592,>2^64,9871,0.806506881430817,0,0.04900426,2.15143442,22,0.0,2.0e+05,2,0,2,2,0,3,0.808626230742676,0,1029
ChainsDice4-50,0.49,2697,0,0,0.00511934931186242,>2^64,9871,0.806506881430817,0,0.04868075,11.785098864,52,0.0,4.9e+05,2,0,12,12,0,3,0.811626230742679,0,5559
ChainsDice4-100,0.49,10397,0,0,0.0101193493118672,>2^64,9871,0.806506881430817,0,0.048526456,45.909936783,102,0.0,9.9e+05,2,0,45,46,0,3,0.816626230742684,0,21109
ChainsDice4-200,0.50,40797,0,0,0.0201193493118772,>2^64,9871,0.806506881430817,0,0.049038182,179.604347935,202,0.0,2.0e+06,2,0,179,180,0,3,0.826626230742694,0,82209
ChainsDice4-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-3,0.30,18,0,0,0.00042000458731295,>2^64,9912,0.799954126868647,0,0.049505834,0.120967659,5,0.0,3.0e+04,2,0,0,0,0,3,0.80037413145596,0,60
ChainsDice5-10,0.43,136,0,0,0.00112000458731409,>2^64,9912,0.799954126868647,0,0.049069134,0.634509651,12,0.0,9.9e+04,2,0,1,1,0,3,0.801074131455961,0,318
ChainsDice5-20,0.46,476,0,0,0.00212000458731454,>2^64,9912,0.799954126868647,0,0.049097738,2.103403731,22,0.0,2.0e+05,2,0,2,2,0,3,0.802074131455961,0,1028
ChainsDice5-50,0.49,2696,0,0,0.00512000458731809,>2^64,9912,0.799954126868647,0,0.048608744,11.618622836,52,0.0,4.9e+05,2,0,11,12,0,3,0.805074131455965,0,5558
ChainsDice5-100,0.49,10396,0,0,0.0101200045873225,>2^64,9912,0.799954126868647,0,0.049095336,44.150721554,102,0.0,9.9e+05,2,0,44,44,0,3,0.810074131455969,0,21108
ChainsDice5-200,0.50,40796,0,0,0.0201200045873328,>2^64,9912,0.799954126868647,0,0.05032224,178.09527549,202,0.0,2.0e+06,2,0,177,179,0,3,0.820074131455979,0,82208
ChainsDice5-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop3-3,0.53,35,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.055892494,0.155275562,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,66
ChainsDiceLoop3-10,0.70,136,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.055477593,0.293401926,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,195
ChainsDiceLoop3-20,0.74,286,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.057006843,0.46240415,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,385
ChainsDiceLoop3-50,0.77,736,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.0561552,0.983508955,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,955
ChainsDiceLoop3-100,0.78,1486,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.056185798,1.833629084,103,0.0,9.9e+05,4,2,2,2,0,4,1,0,1905
ChainsDiceLoop3-200,0.78,2986,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.0576703,3.506876353,203,0.0,2.0e+06,4,2,3,4,0,4,1,0,3805
ChainsDiceLoop3-300,0.79,4486,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.057624306,5.235854113,303,0.0,3.0e+06,4,2,5,5,0,4,1,0,5705
ChainsDiceLoop3-400,0.79,5986,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.055944686,6.974942806,403,0.0,3.9e+06,4,2,7,7,0,4,1,0,7605
ChainsDiceLoop3-500,0.79,7486,0,0,8.97039512504083e-06,>2^64,9885,0.999991029604875,0,0.05789084,8.697384521,503,0.0,4.9e+06,4,2,9,9,0,4,1,0,9505
ChainsDiceLoop4-3,0.52,34,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.057019764,0.160675853,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,66
ChainsDiceLoop4-10,0.69,135,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.05726781,0.293991375,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,195
ChainsDiceLoop4-20,0.74,285,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.056812415,0.462010061,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,385
ChainsDiceLoop4-50,0.77,735,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.057697662,0.965070845,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,955
ChainsDiceLoop4-100,0.78,1485,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.057539373,1.797544938,103,0.0,9.9e+05,4,2,2,2,0,4,1,0,1905
ChainsDiceLoop4-200,0.78,2985,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.057517203,3.470217984,203,0.0,2.0e+06,4,2,3,4,0,4,1,0,3805
ChainsDiceLoop4-500,0.79,7485,0,0,1.75506674932047e-05,>2^64,9873,0.999982449332507,0,0.056881417,8.417215396,503,0.0,4.9e+06,4,2,8,8,0,4,1,0,9505
ChainsDiceLoop5-3,0.49,38,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.058494776,0.17515998,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,77
ChainsDiceLoop5-10,0.67,149,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.059269863,0.326900033,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,223
ChainsDiceLoop5-20,0.71,309,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.058830808,0.53800766,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,433
ChainsDiceLoop5-50,0.74,789,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.058030089,1.175907412,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,1063
ChainsDiceLoop5-100,0.75,1589,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.057261345,2.257542383,103,0.0,9.9e+05,4,2,2,2,0,4,1,0,2113
ChainsDiceLoop5-200,0.76,3189,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.057308652,4.336026874,203,0.0,2.0e+06,4,2,4,4,0,4,1,0,4213
ChainsDiceLoop5-500,0.76,7989,0,0,2.40653333779539e-05,>2^64,9914,0.999975934666622,0,0.057308305,10.708856847,503,0.0,4.9e+06,4,2,11,11,0,4,1,0,10513
ChainsSmall10,0.46,143,0,0,0.000908504256915466,>2^64,349,0.632901686860646,0,0.058447924,0.026847725,12,0.0,8.6e+02,2,0,0,0,0,6,0.633810191117561,0,312
ChainsSmall20,0.20,207,0,0,0.0013651686217338,>2^64,349,0.309085753161522,0,0.060563474,0.136800093,22,0.0,1.7e+03,2,0,0,0,0,6,0.310450921783256,0,1012
ChainsSmall50,0.19,1060,0,0,0.00183429899220571,>2^64,349,0.047712965305834,0,0.060673482,0.805582984,52,0.0,4.2e+03,2,0,1,1,0,6,0.0495472642980397,0,5512
ChainsSmall100,0.24,5047,0,0,0.00190653231698555,>2^64,349,0.00161620028175071,0,0.059478557,2.90666834,102,0.0,8.5e+03,2,0,2,3,0,6,0.00352273259873626,0,21012
ChainsSmall200,0.22,18270,0,0,0.00190836091917328,>2^64,349,2.14970256349999e-06,0,0.059355724,11.868632046,202,0.0,1.7e+04,2,0,8,12,0,6,0.00191051062173678,0,82012
ChainsSmall500,0.09,45090,0,0,0.00190836345074573,>2^64,349,9.41611915117881e-15,0,0.059951258,86.126937436,502,0.0,4.2e+04,2,0,48,87,0,6,0.00190836345075515,0,503004
RoomsBig10,0.20,800,0,0,0.000703332369869233,>2^64,148582,0.0712568695998605,0,0.847413032,649.593249385,19,0.0,1.1e+06,3,100,392,650,0,14,0.0719602019697297,0,4000
RoomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,0.47,1805,0,0,0.00189021261919586,>2^64,74424,0.914504927963857,0,0.308942945,5.303755772,19,0.0,5.3e+05,3,100,5,6,0,14,0.916395140583053,0,3800
RoomsDice20,0.47,14782,0,0,0.00389069537430498,>2^64,83424,0.911366650908069,0,0.306892321,46.312020654,39,0.0,2.3e+06,3,400,43,47,0,14,0.915257346282374,0,31201
RoomsDice50,0.48,237613,0,0,0.00989805649057751,>2^64,74424,0.970351982903915,0,0.315655621,670.370124704,99,0.0,1.4e+07,3,2500,640,672,0,14,0.980250039394492,0,495013
RoomsDice100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,0.20,780,0,0,0.000922827915373528,>2^64,1183,0.0680454429165072,0,0.16228369,0.395091014,19,0.0,8.4e+03,3,100,0,1,0,14,0.0689682708318808,0,4000
RoomsSmall20,0.25,7920,0,0,0.00114050203289079,>2^64,1184,0.0122203472200896,0,0.16380073,2.935373456,39,0.0,3.4e+04,3,400,2,3,0,14,0.0133608492529803,0,32000
RoomsSmall50,0.17,85900,0,0,0.00115456397442764,>2^64,1183,1.80297472954962e-05,0,0.158758725,49.443369205,99,0.0,2.1e+05,3,2500,30,51,0,14,0.00117259372172314,0,500000
RoomsSmall100,0.10,391800,1,2,0.00110979916688913,>2^64,1183,1.03923961000572e-09,0,0.154866505,427.289088756,199,0.0,8.5e+05,3,10000,238,438,0,14,0.00110980020612874,0,4000000
RoomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots/ALGORITHM_C2_LP_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.58,3201,4,5,0.00290951314044345,>2^64,169808,0.0,398,1.009038261,134.255531991,19,0.0,1.1e+06,3,98,128,144,0,16,0.00290951314044345,0,5500
BiroomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.67,998,0,3,0.00999999930935289,>2^64,1353,0.242464769191275,1112,0.200138669,0.053545498,19,0.0,8.5e+03,3,98,0,4,0,16,0.252464768500628,0,1500
BiroomsSmall20,0.78,4668,0,29,0.00999995391302297,>2^64,1354,0.077796047538377,1962,0.200853777,0.125263909,39,0.0,3.4e+04,3,398,0,29,0,16,0.0877960014514,0,6000
BiroomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.50,137,0,0,0.00671498738053017,>2^64,42463,0.478031783963209,26,0.228645019,49.049367249,12,0.0,1.1e+05,2,0,48,49,0,6,0.484746771343739,0,276
ChainsBig20,0.50,455,0,0,0.00364030462633788,>2^64,42463,0.238516882148721,26,0.237822985,130.819774901,22,0.0,2.1e+05,2,0,129,131,0,6,0.242157186775059,0,902
ChainsBig50,0.50,2593,0,1,0.00182831126659817,>2^64,42463,0.0291008163823661,26,0.231032455,777.86018929,52,0.0,5.3e+05,2,0,776,779,0,6,0.0309291276489643,0,5148
ChainsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig4000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice3-3,0.48,31,0,0,0.000419726062261705,>2^64,9883,0.80273937738553,19,0.049751539,0.091903159,5,0.0,3.0e+04,2,0,0,0,0,3,0.803159103447792,0,65
ChainsDice3-10,0.51,164,0,0,0.00111972606226185,>2^64,9883,0.80273937738553,19,0.050866178,0.576652683,12,0.0,9.9e+04,2,0,1,1,0,3,0.803859103447792,0,324
ChainsDice3-20,0.51,524,0,0,0.00211972606226296,>2^64,9883,0.80273937738553,19,0.049831268,2.024644454,22,0.0,2.0e+05,2,0,2,2,0,3,0.804859103447793,0,1034
ChainsDice3-50,0.50,2804,0,2,0.00511972606226585,>2^64,9883,0.80273937738553,19,0.050443724,11.597340674,52,0.0,4.9e+05,2,0,12,13,0,3,0.807859103447796,0,5564
ChainsDice3-100,0.50,10604,0,6,0.010119726062271,>2^64,9883,0.80273937738553,19,0.047966914,45.067877681,102,0.0,9.9e+05,2,0,45,51,0,3,0.812859103447801,0,21114
ChainsDice3-200,0.50,41204,0,27,0.020119726062281,>2^64,9883,0.80273937738553,19,0.050251599,176.083629509,202,0.0,2.0e+06,2,0,176,204,0,3,0.822859103447811,0,82214
ChainsDice3-300,0.50,91804,0,72,0.030119726062291,>2^64,9883,0.80273937738553,19,0.049122753,399.508375141,302,0.0,3.0e+06,2,0,400,473,0,3,0.832859103447821,0,183314
ChainsDice3-400,0.50,162404,0,142,0.040119726062301,>2^64,9883,0.80273937738553,19,0.049578211,707.089461897,402,0.0,3.9e+06,2,0,708,851,0,3,0.842859103447831,0,324414
ChainsDice3-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-3,0.48,31,0,0,0.00041934931185772,>2^64,9871,0.806506881430817,24,0.049547033,0.092432057,5,0.0,3.0e+04,2,0,0,0,0,3,0.806926230742675,0,65
ChainsDice4-10,0.51,164,0,0,0.00111934931185842,>2^64,9871,0.806506881430817,24,0.051590042,0.571091553,12,0.0,9.9e+04,2,0,1,1,0,3,0.807626230742675,0,324
ChainsDice4-20,0.51,524,0,0,0.0021193493118592,>2^64,9871,0.806506881430817,24,0.048656604,1.977827389,22,0.0,2.0e+05,2,0,2,2,0,3,0.808626230742676,0,1034
ChainsDice4-50,0.50,2804,0,2,0.00511934931186242,>2^64,9871,0.806506881430817,24,0.047609361,11.313993996,52,0.0,4.9e+05,2,0,11,14,0,3,0.811626230742679,0,5564
ChainsDice4-100,0.50,10604,0,9,0.0101193493118672,>2^64,9871,0.806506881430817,24,0.048495349,44.484410198,102,0.0,9.9e+05,2,0,45,54,0,3,0.816626230742684,0,21114
ChainsDice4-200,0.50,41204,0,42,0.0201193493118772,>2^64,9871,0.806506881430817,24,0.050144218,176.356916464,202,0.0,2.0e+06,2,0,177,219,0,3,0.826626230742694,0,82214
ChainsDice4-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-3,0.48,31,0,0,0.000420004587313061,>2^64,9912,0.799954126868647,29,0.050470731,0.093501318,5,0.0,3.0e+04,2,0,0,0,0,3,0.80037413145596,0,65
ChainsDice5-10,0.51,164,0,0,0.00112000458731343,>2^64,9912,0.799954126868647,29,0.049311919,0.573797755,12,0.0,9.9e+04,2,0,1,1,0,3,0.801074131455961,0,324
ChainsDice5-20,0.51,524,0,1,0.00212000458731276,>2^64,9912,0.799954126868648,29,0.050650873,2.026256862,22,0.0,2.0e+05,2,0,2,3,0,3,0.802074131455961,0,1034
ChainsDice5-50,0.50,2804,0,4,0.00512000458731299,>2^64,9912,0.799954126868652,29,0.049106982,11.581261418,52,0.0,4.9e+05,2,0,12,15,0,3,0.805074131455965,0,5564
ChainsDice5-100,0.50,10604,0,18,0.0101200045873119,>2^64,9912,0.799954126868657,29,0.050050251,44.515943515,102,0.0,9.9e+05,2,0,45,63,0,3,0.810074131455969,0,21114
ChainsDice5-200,0.50,41204,0,79,0.020120004587311,>2^64,9912,0.799954126868668,29,0.050734811,175.36437018,202,0.0,2.0e+06,2,0,176,255,0,3,0.820074131455979,0,82214
ChainsDice5-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop3-3,0.72,81,0,0,0.000526858501350591,>2^64,9885,0.999473141498649,30,0.05816349,0.077741959,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,113
ChainsDiceLoop3-10,0.76,186,0,0,0.000526858501350591,>2^64,9885,0.999473141498649,30,0.058780493,0.202275516,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,246
ChainsDiceLoop3-20,0.77,336,0,0,0.000526858501350591,>2^64,9885,0.999473141498649,30,0.05950631,0.379529768,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,436
ChainsDiceLoop3-50,0.78,786,0,0,0.000526858501350591,>2^64,9885,0.999473141498649,30,0.059419047,0.909849465,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,1006
ChainsDiceLoop3-100,0.79,1536,0,1,0.000526858501350591,>2^64,9885,0.999473141498649,30,0.059835532,1.781800581,103,0.0,9.9e+05,4,2,2,3,0,4,1,0,1956
ChainsDiceLoop3-200,0.79,3036,0,2,0.000526858501350591,>2^64,9885,0.999473141498649,30,0.058309326,3.531282007,203,0.0,2.0e+06,4,2,4,5,0,4,1,0,3856
ChainsDiceLoop3-300,0.79,4536,0,2,0.000526858501350591,>2^64,9885,0.999473141498649,30,0.059674569,5.308448992,303,0.0,3.0e+06,4,2,5,8,0,4,1,0,5756
ChainsDiceLoop3-400,0.79,6036,0,3,0.000526858501350591,>2^64,9885,0.999473141498649,30,0.060669584,6.888543745,403,0.0,3.9e+06,4,2,7,10,0,4,1,0,7656
ChainsDiceLoop3-500,0.79,7536,0,4,0.000526858501350591,>2^64,9885,0.999473141498649,30,0.056283277,8.742356365,503,0.0,4.9e+06,4,2,9,13,0,4,1,0,9556
ChainsDiceLoop4-3,0.72,81,0,0,0.000624054939765584,>2^64,9873,0.999375945060234,38,0.058137631,0.078885857,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,113
ChainsDiceLoop4-10,0.76,186,0,0,0.000624054939765584,>2^64,9873,0.999375945060234,38,0.057413928,0.198710905,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,246
ChainsDiceLoop4-20,0.77,336,0,0,0.000624054939765584,>2^64,9873,0.999375945060234,38,0.058131238,0.374032723,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,436
ChainsDiceLoop4-50,0.78,786,0,1,0.000624054939765584,>2^64,9873,0.999375945060234,38,0.059374983,0.886385421,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,1006
ChainsDiceLoop4-100,0.79,1536,0,1,0.000624054939765584,>2^64,9873,0.999375945060234,38,0.059184845,1.757335823,103,0.0,9.9e+05,4,2,2,3,0,4,1,0,1956
ChainsDiceLoop4-200,0.79,3036,0,3,0.000624054939765584,>2^64,9873,0.999375945060234,38,0.058873759,3.481170344,203,0.0,2.0e+06,4,2,3,6,0,4,1,0,3856
ChainsDiceLoop4-500,0.79,7536,0,7,0.000624054939765584,>2^64,9873,0.999375945060234,38,0.059056674,8.599594665,503,0.0,4.9e+06,4,2,9,16,0,4,1,0,9556
ChainsDiceLoop5-3,0.72,81,0,0,0.000724361731200829,>2^64,9914,0.999275638268799,46,0.05910843,0.07560142,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,113
ChainsDiceLoop5-10,0.76,186,0,0,0.00072436173119883,>2^64,9914,0.999275638268801,46,0.057847664,0.195338546,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,246
ChainsDiceLoop5-20,0.77,336,0,0,0.000724361731195944,>2^64,9914,0.999275638268804,46,0.056651551,0.364168772,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,436
ChainsDiceLoop5-50,0.78,786,0,1,0.000724361731187284,>2^64,9914,0.999275638268813,46,0.057525818,0.867749376,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,1006
ChainsDiceLoop5-100,0.79,1536,0,2,0.000724361731172962,>2^64,9914,0.999275638268827,46,0.058415594,1.720931033,103,0.0,9.9e+05,4,2,2,4,0,4,1,0,1956
ChainsDiceLoop5-200,0.79,3036,0,4,0.000724361731144207,>2^64,9914,0.999275638268856,46,0.057858845,3.383335958,203,0.0,2.0e+06,4,2,3,8,0,4,1,0,3856
ChainsDiceLoop5-500,0.79,7536,0,15,0.000724361731057943,>2^64,9914,0.999275638268942,46,0.058064151,8.511890063,503,0.0,4.9e+06,4,2,8,23,0,4,1,0,9556
ChainsSmall10,0.50,161,0,0,0.000935654768626559,>2^64,349,0.632874536348935,26,0.06322928,0.02790405,12,0.0,8.6e+02,2,0,0,0,0,6,0.633810191117561,0,324
ChainsSmall20,0.50,521,0,0,0.0013947625520932,>2^64,349,0.309056159231163,26,0.06186587,0.091016815,22,0.0,1.7e+03,2,0,0,0,0,6,0.310450921783256,0,1034
ChainsSmall50,0.50,2801,0,1,0.00183813484958203,>2^64,349,0.0477091294484577,26,0.063263314,0.50603812,52,0.0,4.2e+03,2,0,1,1,0,6,0.0495472642980397,0,5564
ChainsSmall100,0.50,10598,0,3,0.00190667141596915,>2^64,349,0.00161606118276711,32,0.064822723,1.950957286,102,0.0,8.5e+03,2,0,2,5,0,6,0.00352273259873626,0,21114
ChainsSmall200,0.50,41201,0,12,0.00191051062173678,>2^64,349,0.0,26,0.06410987,7.594385015,202,0.0,1.7e+04,2,0,8,20,0,6,0.00191051062173678,0,82214
ChainsSmall500,0.50,204807,0,61,0.00190836345078974,>2^64,349,0.0,30,0.063304492,38.557719052,502,0.0,4.2e+04,2,0,39,101,0,6,0.00190836345078974,0,409130
RoomsBig10,0.53,158,1,0,0.0100000149339675,>2^64,148582,0.0712568550877799,93,0.85640367,28.23786116,19,0.0,1.1e+06,3,100,20,30,0,14,0.0812568700217475,0,300
RoomsBig20,0.58,1160,1,0,0.00809861729704232,>2^64,148582,0.012845449049344,88,0.858438904,164.698421759,39,0.0,4.2e+06,3,400,157,167,0,14,0.0209440663463863,0,2000
RoomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,0.51,1770,0,1,0.0115787204606023,>2^64,74424,0.914500896937221,73,0.311460338,4.294824531,19,0.0,5.3e+05,3,100,4,5,0,14,0.926079617397824,0,3500
RoomsDice20,0.51,15167,0,5,0.0135773673962261,>2^64,83424,0.911363301823258,80,0.317026638,39.723795309,39,0.0,2.3e+06,3,400,40,45,0,14,0.924940669219484,0,30000
RoomsDice50,0.50,249958,0,99,0.0198118583517499,>2^64,74424,0.97032593063515,96,0.311274218,619.664468288,99,0.0,1.4e+07,3,2500,621,721,0,14,0.9901377889869,0,497500
RoomsDice100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,0.51,257,0,0,0.00958825917891828,>2^64,1183,0.0680405981112638,98,0.161001158,0.032301152,19,0.0,8.4e+03,3,100,0,0,0,14,0.0776288572901821,0,500
RoomsSmall20,0.55,1547,0,1,0.00919758469780349,>2^64,1184,0.0120280277865436,117,0.166754139,0.151297242,39,0.0,3.4e+04,3,400,0,1,0,14,0.0212256124843471,0,2800
RoomsSmall50,0.52,34939,0,16,0.00438814769109743,>2^64,1183,0.0,114,0.165838086,3.760783025,99,0.0,2.1e+05,3,2500,4,21,0,14,0.00438814769109743,0,67485
RoomsSmall100,0.52,149946,0,68,0.00397350309229956,>2^64,1183,0.0,100,0.169185593,15.860931204,199,0.0,8.5e+05,3,10000,16,85,0,14,0.00397350309229956,0,289984
RoomsSmall200,0.52,599942,0,258,0.00453254981646227,>2^64,1182,0.0,108,0.197063375,63.70977294,399,0.0,3.4e+06,3,40000,65,325,0,14,0.00453254981646227,0,1159984
RoomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots/ALGORITHM_C2_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.50,5547,0,38,0.00116642429965474,>2^64,1353,0.242464769285492,2023,0.190149087,0.36215844,19,0.0,8.5e+03,3,98,0,38,0,16,0.243631193585146,0,11100
BiroomsSmall20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.37,111,1,0,0.000871450186927747,>2^64,42463,0.478037477625138,102,0.231421001,59.506158062,12,0.0,1.1e+05,2,0,52,61,0,6,0.478908927812066,0,300
ChainsBig20,0.41,407,2,0,0.00123335837405078,>2^64,42463,0.238544927849926,210,0.23224039,160.6256339,22,0.0,2.1e+05,2,0,145,163,0,6,0.239778286223977,0,990
ChainsBig50,0.47,2589,4,2,0.00151247467263725,>2^64,42463,0.0291042546162748,346,0.229234571,859.977403893,52,0.0,5.3e+05,2,0,835,866,0,6,0.030616729288912,0,5460
ChainsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig2500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig3500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig4000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice3-3,0.48,31,0,0,0.000419726062261705,>2^64,9883,0.80273937738553,19,0.050307531,0.089635646,5,0.0,3.0e+04,2,0,0,0,0,3,0.803159103447792,0,65
ChainsDice3-10,0.51,164,0,0,0.00111972606226185,>2^64,9883,0.80273937738553,19,0.049028242,0.57103329,12,0.0,9.9e+04,2,0,1,1,0,3,0.803859103447792,0,324
ChainsDice3-20,0.51,524,0,0,0.00211972606226296,>2^64,9883,0.80273937738553,19,0.04876815,1.987955266,22,0.0,2.0e+05,2,0,2,2,0,3,0.804859103447793,0,1034
ChainsDice3-50,0.50,2804,0,2,0.00511972606226585,>2^64,9883,0.80273937738553,19,0.048580357,11.473988543,52,0.0,4.9e+05,2,0,11,13,0,3,0.807859103447796,0,5564
ChainsDice3-100,0.50,10604,0,6,0.010119726062271,>2^64,9883,0.80273937738553,19,0.048607378,44.561605656,102,0.0,9.9e+05,2,0,45,51,0,3,0.812859103447801,0,21114
ChainsDice3-200,0.50,41204,0,27,0.020119726062281,>2^64,9883,0.80273937738553,19,0.048296082,177.300346766,202,0.0,2.0e+06,2,0,178,205,0,3,0.822859103447811,0,82214
ChainsDice3-300,0.50,91804,0,70,0.030119726062291,>2^64,9883,0.80273937738553,19,0.050301362,399.553500006,302,0.0,3.0e+06,2,0,400,471,0,3,0.832859103447821,0,183314
ChainsDice3-400,0.50,162404,0,131,0.040119726062301,>2^64,9883,0.80273937738553,19,0.050195693,695.041653294,402,0.0,3.9e+06,2,0,696,828,0,3,0.842859103447831,0,324414
ChainsDice3-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-3,0.48,31,0,0,0.00041934931185772,>2^64,9871,0.806506881430817,24,0.04869157,0.091029956,5,0.0,3.0e+04,2,0,0,0,0,3,0.806926230742675,0,65
ChainsDice4-10,0.51,164,0,0,0.00111934931185842,>2^64,9871,0.806506881430817,24,0.049192793,0.571551095,12,0.0,9.9e+04,2,0,1,1,0,3,0.807626230742675,0,324
ChainsDice4-20,0.51,524,0,0,0.0021193493118592,>2^64,9871,0.806506881430817,24,0.048670139,1.995517163,22,0.0,2.0e+05,2,0,2,2,0,3,0.808626230742676,0,1034
ChainsDice4-50,0.50,2804,0,2,0.00511934931186242,>2^64,9871,0.806506881430817,24,0.047031521,11.40754342,52,0.0,4.9e+05,2,0,11,14,0,3,0.811626230742679,0,5564
ChainsDice4-100,0.50,10604,0,9,0.0101193493118672,>2^64,9871,0.806506881430817,24,0.049032451,44.60020182,102,0.0,9.9e+05,2,0,45,54,0,3,0.816626230742684,0,21114
ChainsDice4-200,0.50,41204,0,40,0.0201193493118772,>2^64,9871,0.806506881430817,24,0.049763059,175.354701996,202,0.0,2.0e+06,2,0,176,217,0,3,0.826626230742694,0,82214
ChainsDice4-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-3,0.48,31,0,0,0.000420004587313061,>2^64,9912,0.799954126868647,29,0.048883973,0.089224227,5,0.0,3.0e+04,2,0,0,0,0,3,0.80037413145596,0,65
ChainsDice5-10,0.51,164,0,0,0.00112000458731343,>2^64,9912,0.799954126868647,29,0.049342685,0.575945592,12,0.0,9.9e+04,2,0,1,1,0,3,0.801074131455961,0,324
ChainsDice5-20,0.51,524,0,1,0.00212000458731276,>2^64,9912,0.799954126868648,29,0.049396467,2.001273814,22,0.0,2.0e+05,2,0,2,3,0,3,0.802074131455961,0,1034
ChainsDice5-50,0.50,2804,0,4,0.00512000458731299,>2^64,9912,0.799954126868652,29,0.049931005,11.485947464,52,0.0,4.9e+05,2,0,11,15,0,3,0.805074131455965,0,5564
ChainsDice5-100,0.50,10604,0,18,0.0101200045873119,>2^64,9912,0.799954126868657,29,0.049451852,44.612150074,102,0.0,9.9e+05,2,0,45,63,0,3,0.810074131455969,0,21114
ChainsDice5-200,0.50,41204,0,78,0.020120004587311,>2^64,9912,0.799954126868668,29,0.049362684,172.611202301,202,0.0,2.0e+06,2,0,173,252,0,3,0.820074131455979,0,82214
ChainsDice5-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop3-3,0.69,78,0,0,9.52059930148241e-06,>2^64,9885,0.999990479400699,39,0.058242866,0.091420745,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,113
ChainsDiceLoop3-10,0.74,183,0,0,9.52059930148241e-06,>2^64,9885,0.999990479400699,39,0.058401516,0.213175919,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,246
ChainsDiceLoop3-20,0.76,333,0,0,9.52059930148241e-06,>2^64,9885,0.999990479400699,39,0.057888156,0.388350441,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,436
ChainsDiceLoop3-50,0.78,783,0,0,9.52059930148241e-06,>2^64,9885,0.999990479400699,39,0.056280389,0.909466856,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,1006
ChainsDiceLoop3-100,0.78,1533,0,1,9.52059930148241e-06,>2^64,9885,0.999990479400699,39,0.058880709,1.761098358,103,0.0,9.9e+05,4,2,2,3,0,4,1,0,1956
ChainsDiceLoop3-200,0.79,3033,0,2,9.52059930148241e-06,>2^64,9885,0.999990479400699,39,0.059439761,3.488916815,203,0.0,2.0e+06,4,2,3,5,0,4,1,0,3856
ChainsDiceLoop3-300,0.79,4533,0,3,9.52059930148241e-06,>2^64,9885,0.999990479400699,39,0.059081858,5.259581949,303,0.0,3.0e+06,4,2,5,8,0,4,1,0,5756
ChainsDiceLoop3-400,0.79,6033,0,4,9.52059930148241e-06,>2^64,9885,0.999990479400699,39,0.058405923,6.947949405,403,0.0,3.9e+06,4,2,7,11,0,4,1,0,7656
ChainsDiceLoop3-500,0.79,7533,0,4,9.52059930148241e-06,>2^64,9885,0.999990479400699,39,0.058449136,8.676179246,503,0.0,4.9e+06,4,2,9,13,0,4,1,0,9556
ChainsDiceLoop4-3,0.68,77,0,0,1.86432771468459e-05,>2^64,9873,0.999981356722853,54,0.057636995,0.097784117,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,113
ChainsDiceLoop4-10,0.74,182,0,0,1.86432771468459e-05,>2^64,9873,0.999981356722853,54,0.05733733,0.216853839,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,246
ChainsDiceLoop4-20,0.76,332,0,0,1.86432771468459e-05,>2^64,9873,0.999981356722853,54,0.057036503,0.38767536,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,436
ChainsDiceLoop4-50,0.78,782,0,1,1.86432771468459e-05,>2^64,9873,0.999981356722853,54,0.056995675,0.892755979,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,1006
ChainsDiceLoop4-100,0.78,1532,0,1,1.86432771468459e-05,>2^64,9873,0.999981356722853,54,0.055983429,1.736022199,103,0.0,9.9e+05,4,2,2,3,0,4,1,0,1956
ChainsDiceLoop4-200,0.79,3032,0,3,1.86432771468459e-05,>2^64,9873,0.999981356722853,54,0.059817844,3.517116172,203,0.0,2.0e+06,4,2,3,7,0,4,1,0,3856
ChainsDiceLoop4-500,0.79,7532,0,7,1.86432771468459e-05,>2^64,9873,0.999981356722853,54,0.056868808,8.504275642,503,0.0,4.9e+06,4,2,8,16,0,4,1,0,9556
ChainsDiceLoop5-3,0.66,83,0,0,2.55266132748178e-05,>2^64,9914,0.999974473386725,66,0.059527868,0.117506473,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,125
ChainsDiceLoop5-10,0.72,195,0,0,2.55266132725973e-05,>2^64,9914,0.999974473386727,66,0.058061125,0.266397549,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,272
ChainsDiceLoop5-20,0.74,355,0,0,2.55266132693777e-05,>2^64,9914,0.999974473386731,66,0.058728913,0.481388894,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,482
ChainsDiceLoop5-50,0.75,835,0,1,2.55266132598297e-05,>2^64,9914,0.99997447338674,66,0.057927783,1.13171592,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,1112
ChainsDiceLoop5-100,0.76,1635,0,3,2.55266132438425e-05,>2^64,9914,0.999974473386756,66,0.057329205,2.194186045,103,0.0,9.9e+05,4,2,2,5,0,4,1,0,2162
ChainsDiceLoop5-200,0.76,3235,0,6,2.55266132119791e-05,>2^64,9914,0.999974473386788,66,0.056943236,4.398794914,203,0.0,2.0e+06,4,2,4,10,0,4,1,0,4262
ChainsDiceLoop5-500,0.76,8035,0,15,2.55266131162779e-05,>2^64,9914,0.999974473386884,66,0.057252892,10.612153853,503,0.0,4.9e+06,4,2,11,26,0,4,1,0,10562
ChainsSmall10,0.49,158,0,0,0.000909041326087934,>2^64,349,0.632901149791473,32,0.060988037,0.028635092,12,0.0,8.6e+02,2,0,0,0,0,6,0.633810191117561,0,324
ChainsSmall20,0.50,516,0,0,0.00136769993820168,>2^64,349,0.309083221845055,36,0.061252844,0.09190882,22,0.0,1.7e+03,2,0,0,0,0,6,0.310450921783256,0,1034
ChainsSmall50,0.50,2796,0,1,0.00183545075788264,>2^64,349,0.0477118135401571,36,0.060585226,0.502047079,52,0.0,4.2e+03,2,0,1,1,0,6,0.0495472642980397,0,5564
ChainsSmall100,0.50,10591,0,4,0.00190661275340164,>2^64,349,0.00161611984533462,46,0.060892013,1.927142456,102,0.0,8.5e+03,2,0,2,6,0,6,0.00352273259873626,0,21114
ChainsSmall200,0.50,41196,0,14,0.00191051062173678,>2^64,349,0.0,36,0.061834809,7.465429137,202,0.0,1.7e+04,2,0,8,22,0,6,0.00191051062173678,0,82214
ChainsSmall500,0.50,251991,0,80,0.00190836345075515,>2^64,349,0.0,38,0.059552049,47.012102962,502,0.0,4.2e+04,2,0,48,129,0,6,0.00190836345075515,0,503506
RoomsBig10,0.50,2050,1,1,0.000703346881949785,>2^64,148582,0.0712568550877799,108,0.852965987,404.989967814,19,0.0,1.1e+06,3,100,395,408,0,14,0.0719602019697297,0,4100
RoomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,0.50,1959,0,1,0.0018911149557993,>2^64,74424,0.914504025627254,93,0.313409349,4.865444506,19,0.0,5.3e+05,3,100,5,6,0,14,0.916395140583053,0,3900
RoomsDice20,0.50,15935,0,7,0.00389401668505041,>2^64,83424,0.911363329597324,142,0.310590558,42.188850773,39,0.0,2.3e+06,3,400,42,50,0,14,0.915257346282374,0,31600
RoomsDice50,0.50,249896,0,181,0.00992410871229599,>2^64,74424,0.970325930682196,219,0.310599694,621.443819856,99,0.0,1.4e+07,3,2500,623,805,0,14,0.980250039394492,0,497500
RoomsDice100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,0.50,2032,0,1,0.000922875566169601,>2^64,1183,0.0680453952657112,143,0.161825353,0.24722986,19,0.0,8.4e+03,3,100,0,1,0,14,0.0689682708318808,0,4100
RoomsSmall20,0.50,16281,0,12,0.00114157278152081,>2^64,1184,0.0122192764714595,240,0.156155531,1.882485591,39,0.0,3.4e+04,3,400,2,14,0,14,0.0133608492529803,0,32400
RoomsSmall50,0.50,252360,0,229,0.00115456444572435,>2^64,1183,1.80292759987857e-05,283,0.165951789,28.719178175,99,0.0,2.1e+05,3,2500,30,260,0,14,0.00117259372172314,0,502500
RoomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots/Baseline_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0,0,0,0,1e-05,>2^64,169808,0.000961365475120448,0,1.747204588,47.41163895,19,0.0,1.1e+06,3,98,0,56,0,16,0.000971365475120448,0,0
BiroomsBig20,0,0,0,0,1e-05,>2^64,169808,8.98858200319108e-06,0,4.377216207,435.945881766,39,0.0,4.2e+06,3,398,0,467,0,16,1.89885820031911e-05,0,0
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0,0,0,0,1.000000000001e-05,>2^64,1353,0.242465811500689,0,0.197641132,0.013243435,19,0.0,8.5e+03,3,98,0,0,0,16,0.242475811500689,0,0
BiroomsSmall20,0,0,0,0,9.99999999999612e-06,>2^64,1354,0.0777963854585144,0,0.216463899,0.087560734,39,0.0,3.4e+04,3,398,0,0,0,16,0.0778063854585144,0,0
BiroomsSmall50,0,0,0,0,1e-05,>2^64,1353,0.00331644327055747,0,0.327551915,1.356210227,99,0.0,2.1e+05,3,2498,0,3,0,16,0.00332644327055747,0,0
BiroomsSmall100,0,0,0,0,1e-05,>2^64,1353,1.32266892313258e-05,0,0.693775591,11.129745418,199,0.0,8.5e+05,3,9998,0,15,0,16,2.32266892313258e-05,0,0
BiroomsSmall200,0,0,0,0,1e-05,>2^64,1352,1.8652356750759e-10,0,2.640219343,109.359068862,399,0.0,3.4e+06,3,39998,0,126,0,16,1.00001865235675e-05,0,0
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0,0,0,0,1.000000000001e-05,>2^64,42463,0.478035260054316,0,0.257395111,25.182569505,12,0.0,1.1e+05,2,0,0,7,0,6,0.478045260054316,0,0
ChainsBig20,0,0,0,0,1.000000000001e-05,>2^64,42463,0.238544793491534,0,0.339911453,69.965872449,22,0.0,2.1e+05,2,0,0,7,0,6,0.238554793491534,0,0
ChainsBig50,0,0,0,0,9.99999999999959e-06,>2^64,42463,0.0291092338598545,0,0.441959042,358.11737662,52,0.0,5.3e+05,2,0,0,7,0,6,0.0291192338598545,0,0
ChainsBig100,0,0,0,0,1.79128815911084e-06,>2^64,42463,0.000553673661716145,46,0.212590654,7.135751438,102,0.0,1.1e+06,2,0,0,7,0,6,0.000555464949875256,67,0
ChainsBig200,0,0,0,0,2.04364496171154e-09,>2^64,42463,3.04612229424745e-07,46,0.211307887,7.125543987,202,0.0,2.1e+06,2,0,0,7,0,6,3.06655874386457e-07,67,0
ChainsBig500,0,0,0,0,2.36248111651761e-18,>2^64,42463,1.42891958786491e-16,46,0.206491541,7.043221629,502,0.0,5.3e+06,2,0,0,7,0,6,1.45254439903009e-16,67,0
ChainsBig1000,0,0,0,0,0.0,>2^64,42463,0.0,46,0.209654992,7.17128695,1002,0.0,1.1e+07,2,0,0,7,0,6,0.0,67,0
ChainsBig1500,0,0,0,0,0.0,>2^64,42463,0.0,46,0.214076725,7.151807137,1502,0.0,1.6e+07,2,0,0,7,0,6,0.0,67,0
ChainsBig2000,0,0,0,0,0.0,>2^64,42463,0.0,46,0.220435559,7.253793168,2002,0.0,2.1e+07,2,0,0,7,0,6,0.0,67,0
ChainsBig2500,0,0,0,0,0.0,>2^64,42463,0.0,46,0.209169899,7.135870257,2502,0.0,2.7e+07,2,0,0,7,0,6,0.0,67,0
ChainsBig3000,0,0,0,0,0.0,>2^64,42463,0.0,46,0.215433833,7.238693758,3002,0.0,3.2e+07,2,0,0,7,0,6,0.0,67,0
ChainsBig3500,0,0,0,0,0.0,>2^64,42463,0.0,46,0.211454825,7.305022901,3502,0.0,3.7e+07,2,0,0,8,0,6,0.0,67,0
ChainsBig4000,0,0,0,0,0.0,>2^64,42463,0.0,46,0.205755091,7.180661969,4002,0.0,4.2e+07,2,0,0,7,0,6,0.0,67,0
ChainsDice3-3,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.062594036,0.086933894,5,0.0,3.0e+04,2,0,0,0,0,3,0.80274937738553,0,0
ChainsDice3-10,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.068327351,0.300004276,12,0.0,9.9e+04,2,0,0,1,0,3,0.80274937738553,0,0
ChainsDice3-20,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.095698642,0.564266437,22,0.0,2.0e+05,2,0,0,1,0,3,0.80274937738553,0,0
ChainsDice3-50,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.144037513,1.502781752,52,0.0,4.9e+05,2,0,0,3,0,3,0.80274937738553,0,0
ChainsDice3-100,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.235941412,2.990422965,102,0.0,9.9e+05,2,0,0,5,0,3,0.80274937738553,0,0
ChainsDice3-200,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.40105404,6.026524544,202,0.0,2.0e+06,2,0,0,11,0,3,0.80274937738553,0,0
ChainsDice3-300,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.60733995,8.967057103,302,0.0,3.0e+06,2,0,0,16,0,3,0.80274937738553,0,0
ChainsDice3-400,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.758731545,12.003874431,402,0.0,3.9e+06,2,0,0,22,0,3,0.80274937738553,0,0
ChainsDice3-500,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.986664483,13.955951764,502,0.0,4.9e+06,2,0,0,26,0,3,0.80274937738553,0,0
ChainsDice4-3,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.047909645,0.024107119,5,0.0,3.0e+04,2,0,0,0,0,3,0.806516881430817,0,0
ChainsDice4-10,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.059596979,0.093221664,12,0.0,9.9e+04,2,0,0,0,0,3,0.806516881430817,0,0
ChainsDice4-20,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.076221518,0.405800802,22,0.0,2.0e+05,2,0,0,1,0,3,0.806516881430817,0,0
ChainsDice4-50,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.125136877,1.266488016,52,0.0,4.9e+05,2,0,0,2,0,3,0.806516881430817,0,0
ChainsDice4-100,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.207443823,2.755146979,102,0.0,9.9e+05,2,0,0,5,0,3,0.806516881430817,0,0
ChainsDice4-200,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.365823255,5.486964704,202,0.0,2.0e+06,2,0,0,10,0,3,0.806516881430817,0,0
ChainsDice4-500,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.874341027,13.263230751,502,0.0,4.9e+06,2,0,0,25,0,3,0.806516881430817,0,0
ChainsDice5-3,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.0523436,0.019667342,5,0.0,3.0e+04,2,0,0,0,0,3,0.799964126868647,0,0
ChainsDice5-10,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.064124471,0.195009894,12,0.0,9.9e+04,2,0,0,0,0,3,0.799964126868647,0,0
ChainsDice5-20,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.086821103,0.42886639,22,0.0,2.0e+05,2,0,0,1,0,3,0.799964126868647,0,0
ChainsDice5-50,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.126723047,0.950750209,52,0.0,4.9e+05,2,0,0,2,0,3,0.799964126868647,0,0
ChainsDice5-100,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.202047564,2.006319438,102,0.0,9.9e+05,2,0,0,4,0,3,0.799964126868647,0,0
ChainsDice5-200,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.36266227,4.120834213,202,0.0,2.0e+06,2,0,0,9,0,3,0.799964126868647,0,0
ChainsDice5-500,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.874014221,10.893204945,502,0.0,4.9e+06,2,0,0,22,0,3,0.799964126868647,0,0
ChainsDiceLoop3-3,0,0,0,0,0.0,>2^64,9885,1,0,0.088954836,0.009302911,6,0.0,3.0e+04,4,2,0,1,0,4,1,0,0
ChainsDiceLoop3-10,0,0,0,0,0.0,>2^64,9885,1,0,0.137023482,0.132083733,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,0
ChainsDiceLoop3-20,0,0,0,0,0.0,>2^64,9885,1,0,0.184292873,0.219890216,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,0
ChainsDiceLoop3-50,0,0,0,0,0.0,>2^64,9885,1,0,0.334130793,0.592748963,53,0.0,4.9e+05,4,2,0,2,0,4,1,0,0
ChainsDiceLoop3-100,0,0,0,0,0.0,>2^64,9885,1,0,0.616213001,1.190609931,103,0.0,9.9e+05,4,2,0,4,0,4,1,0,0
ChainsDiceLoop3-200,0,0,0,0,0.0,>2^64,9885,1,0,1.176316964,2.455931016,203,0.0,2.0e+06,4,2,0,8,0,4,1,0,0
ChainsDiceLoop3-300,0,0,0,0,0.0,>2^64,9885,1,0,2.513039346,5.573854339,303,0.0,3.0e+06,4,2,0,15,0,4,1,0,0
ChainsDiceLoop3-400,0,0,0,0,0.0,>2^64,9885,1,0,2.292802507,5.026304106,403,0.0,3.9e+06,4,2,0,16,0,4,1,0,0
ChainsDiceLoop3-500,0,0,0,0,0.0,>2^64,9885,1,0,3.876112877,8.484356756,503,0.0,4.9e+06,4,2,0,23,0,4,1,0,0
ChainsDiceLoop4-3,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.096087627,0.131844823,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,0
ChainsDiceLoop4-10,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.118193147,0.265887729,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,0
ChainsDiceLoop4-20,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.203693112,0.926840905,23,0.0,2.0e+05,4,2,0,2,0,4,1,0,0
ChainsDiceLoop4-50,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.343922998,1.790487869,53,0.0,4.9e+05,4,2,0,3,0,4,1,0,0
ChainsDiceLoop4-100,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.627125918,3.541738338,103,0.0,9.9e+05,4,2,0,6,0,4,1,0,0
ChainsDiceLoop4-200,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,1.280118741,8.565108209,203,0.0,2.0e+06,4,2,0,14,0,4,1,0,0
ChainsDiceLoop4-500,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,2.839545744,15.293538274,503,0.0,4.9e+06,4,2,0,28,0,4,1,0,0
ChainsDiceLoop5-3,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.082181311,0.022696092,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,0
ChainsDiceLoop5-10,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.114678966,0.244642943,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,0
ChainsDiceLoop5-20,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.173838942,0.481797764,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,0
ChainsDiceLoop5-50,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.307045942,1.149785126,53,0.0,4.9e+05,4,2,0,3,0,4,1,0,0
ChainsDiceLoop5-100,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.59911419,3.121243921,103,0.0,9.9e+05,4,2,0,6,0,4,1,0,0
ChainsDiceLoop5-200,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,1.060439253,4.772774469,203,0.0,2.0e+06,4,2,0,10,0,4,1,0,0
ChainsDiceLoop5-500,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,2.94371751,12.506795476,503,0.0,4.9e+06,4,2,0,25,0,4,1,0,0
ChainsSmall10,0,0,0,0,9.99999999995449e-06,>2^64,349,0.632902931837375,0,0.061766776,0.001097208,12,0.0,8.6e+02,2,0,0,0,0,6,0.632912931837375,0,0
ChainsSmall20,0,0,0,0,1.000000000001e-05,>2^64,349,0.30908458922691,0,0.076059962,0.00274882,22,0.0,1.7e+03,2,0,0,0,0,6,0.30909458922691,0,0
ChainsSmall50,0,0,0,0,1.00000000000031e-05,>2^64,349,0.0477121908313121,0,0.077305089,0.01169547,52,0.0,4.2e+03,2,0,0,0,0,6,0.0477221908313121,0,0
ChainsSmall100,0,0,0,0,1e-05,>2^64,349,0.00161612287451888,0,0.079040799,0.039872858,102,0.0,8.5e+03,2,0,0,0,0,6,0.00162612287451888,0,0
ChainsSmall200,0,0,0,0,1e-05,>2^64,349,2.14949639263919e-06,0,0.080515507,0.140554378,202,0.0,1.7e+04,2,0,0,0,0,6,1.21494963926392e-05,0,0
ChainsSmall500,0,0,0,0,1e-05,>2^64,349,9.41371025775153e-15,0,0.090072709,0.842893898,502,0.0,4.2e+04,2,0,0,0,0,6,1.00000000094137e-05,0,0
RoomsBig10,0,0,0,0,9.99999999999612e-06,>2^64,148582,0.0712568481148738,0,1.690000624,174.271038082,19,0.0,1.1e+06,3,100,0,8,0,14,0.0712668481148738,0,0
RoomsBig20,0,0,0,0,1.46214087106931e-05,>2^64,148582,0.0128454181854478,84,0.768839384,7.576433703,39,0.0,4.2e+06,3,400,0,8,0,14,0.0128600395941585,102,0
RoomsBig50,0,0,0,0,1.06041461108881e-07,>2^64,148582,4.90870088428716e-05,84,0.777249925,7.817728906,99,0.0,2.7e+07,3,2500,0,9,0,14,4.91930503039804e-05,102,0
RoomsBig100,0,0,0,0,4.14727533933171e-12,>2^64,148582,9.06900856301346e-10,84,0.767426581,9.184663242,199,0.0,1.1e+08,3,10000,0,11,0,14,9.11048131640678e-10,102,0
RoomsBig200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice10,0,0,0,0,9.99999999995449e-06,>2^64,74424,0.914504927963857,0,0.555484021,0.86859488,19,0.0,5.3e+05,3,100,0,1,0,14,0.914514927963857,0,0
RoomsDice20,0,0,0,0,9.99999999995449e-06,>2^64,83424,0.911366650908069,0,1.252085038,3.81236621,39,0.0,2.3e+06,3,400,0,1,0,14,0.911376650908069,0,0
RoomsDice50,0,0,0,0,9.99999999995449e-06,>2^64,74424,0.970351982903915,0,6.050533614,31.707922929,99,0.0,1.4e+07,3,2500,0,1,0,14,0.970361982903915,0,0
RoomsDice100,0,0,0,0,2.96822523602192e-05,>2^64,74424,0.940078754881384,48,0.295281611,1.892514284,199,0.0,5.4e+07,3,10000,0,3,0,14,0.940108437133745,74,0
RoomsDice200,0,0,0,0,5.92643510300972e-05,>2^64,65424,0.962002814407735,48,0.298779774,10.929286062,399,0.0,2.1e+08,3,40000,0,19,0,14,0.962062078758766,74,0
RoomsDice250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice300,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice350,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice400,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice450,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsSmall10,0,0,0,0,9.99999999999612e-06,>2^64,1183,0.0680454187995997,0,0.156190771,0.00908433,19,0.0,8.4e+03,3,100,0,0,0,14,0.0680554187995997,0,0
RoomsSmall20,0,0,0,0,9.99999999999959e-06,>2^64,1184,0.0122204055129246,0,0.163621565,0.067454719,39,0.0,3.4e+04,3,400,0,0,0,14,0.0122304055129246,0,0
RoomsSmall50,0,0,0,0,1e-05,>2^64,1183,1.80297890241726e-05,0,0.224288281,1.741174225,99,0.0,2.1e+05,3,2500,0,1,0,14,2.80297890241726e-05,0,0
RoomsSmall100,0,0,0,0,1e-05,>2^64,1183,1.03923583437603e-09,0,0.47134448,26.819217354,199,0.0,8.5e+05,3,10000,0,6,0,14,1.00010392358344e-05,0,0
RoomsSmall200,0,0,0,0,1e-05,>2^64,1182,1.30383899392186e-18,0,1.74031114,619.783077696,399,0.0,3.4e+06,3,40000,0,629,0,14,1.00000000000013e-05,0,0
RoomsSmall500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM


==> plots/Monolithic_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0,0,0,0,1e-05,>2^64,169808,0.000961365475120448,0,1.747204588,47.41163895,19,0.0,1.1e+06,3,98,0,56,0,16,0.000971365475120448,0,0
BiroomsBig20,0,0,0,0,1e-05,>2^64,169808,8.98858200319108e-06,0,4.377216207,435.945881766,39,0.0,4.2e+06,3,398,0,467,0,16,1.89885820031911e-05,0,0
BiroomsBig50,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsBig100,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsBig200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsBig500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsSmall10,0,0,0,0,1.000000000001e-05,>2^64,1353,0.242465811500689,0,0.197641132,0.013243435,19,0.0,8.5e+03,3,98,0,0,0,16,0.242475811500689,0,0
BiroomsSmall20,0,0,0,0,9.99999999999612e-06,>2^64,1354,0.0777963854585144,0,0.216463899,0.087560734,39,0.0,3.4e+04,3,398,0,0,0,16,0.0778063854585144,0,0
BiroomsSmall50,0,0,0,0,1e-05,>2^64,1353,0.00331644327055747,0,0.327551915,1.356210227,99,0.0,2.1e+05,3,2498,0,3,0,16,0.00332644327055747,0,0
BiroomsSmall100,0,0,0,0,1e-05,>2^64,1353,1.32266892313258e-05,0,0.693775591,11.129745418,199,0.0,8.5e+05,3,9998,0,15,0,16,2.32266892313258e-05,0,0
BiroomsSmall200,0,0,0,0,1e-05,>2^64,1352,1.8652356750759e-10,0,2.640219343,109.359068862,399,0.0,3.4e+06,3,39998,0,126,0,16,1.00001865235675e-05,0,0
BiroomsSmall500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig10,0,0,0,0,1.000000000001e-05,>2^64,42463,0.478035260054316,0,0.257395111,25.182569505,12,0.0,1.1e+05,2,0,0,26,0,6,0.478045260054316,0,0
ChainsBig20,0,0,0,0,1.000000000001e-05,>2^64,42463,0.238544793491534,0,0.339911453,69.965872449,22,0.0,2.1e+05,2,0,0,72,0,6,0.238554793491534,0,0
ChainsBig50,0,0,0,0,9.99999999999959e-06,>2^64,42463,0.0291092338598545,0,0.441959042,358.11737662,52,0.0,5.3e+05,2,0,0,362,0,6,0.0291192338598545,0,0
ChainsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig1000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig1500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig2000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig2500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig3000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig3500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsBig4000,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsDice3-3,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.062594036,0.086933894,5,0.0,3.0e+04,2,0,0,0,0,3,0.80274937738553,0,0
ChainsDice3-10,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.068327351,0.300004276,12,0.0,9.9e+04,2,0,0,1,0,3,0.80274937738553,0,0
ChainsDice3-20,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.095698642,0.564266437,22,0.0,2.0e+05,2,0,0,1,0,3,0.80274937738553,0,0
ChainsDice3-50,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.144037513,1.502781752,52,0.0,4.9e+05,2,0,0,3,0,3,0.80274937738553,0,0
ChainsDice3-100,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.235941412,2.990422965,102,0.0,9.9e+05,2,0,0,5,0,3,0.80274937738553,0,0
ChainsDice3-200,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.40105404,6.026524544,202,0.0,2.0e+06,2,0,0,11,0,3,0.80274937738553,0,0
ChainsDice3-300,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.60733995,8.967057103,302,0.0,3.0e+06,2,0,0,16,0,3,0.80274937738553,0,0
ChainsDice3-400,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.758731545,12.003874431,402,0.0,3.9e+06,2,0,0,22,0,3,0.80274937738553,0,0
ChainsDice3-500,0,0,0,0,9.99999999995449e-06,>2^64,9883,0.80273937738553,0,0.986664483,13.955951764,502,0.0,4.9e+06,2,0,0,26,0,3,0.80274937738553,0,0
ChainsDice4-3,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.047909645,0.024107119,5,0.0,3.0e+04,2,0,0,0,0,3,0.806516881430817,0,0
ChainsDice4-10,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.059596979,0.093221664,12,0.0,9.9e+04,2,0,0,0,0,3,0.806516881430817,0,0
ChainsDice4-20,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.076221518,0.405800802,22,0.0,2.0e+05,2,0,0,1,0,3,0.806516881430817,0,0
ChainsDice4-50,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.125136877,1.266488016,52,0.0,4.9e+05,2,0,0,2,0,3,0.806516881430817,0,0
ChainsDice4-100,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.207443823,2.755146979,102,0.0,9.9e+05,2,0,0,5,0,3,0.806516881430817,0,0
ChainsDice4-200,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.365823255,5.486964704,202,0.0,2.0e+06,2,0,0,10,0,3,0.806516881430817,0,0
ChainsDice4-500,0,0,0,0,9.99999999995449e-06,>2^64,9871,0.806506881430817,0,0.874341027,13.263230751,502,0.0,4.9e+06,2,0,0,25,0,3,0.806516881430817,0,0
ChainsDice5-3,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.0523436,0.019667342,5,0.0,3.0e+04,2,0,0,0,0,3,0.799964126868647,0,0
ChainsDice5-10,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.064124471,0.195009894,12,0.0,9.9e+04,2,0,0,0,0,3,0.799964126868647,0,0
ChainsDice5-20,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.086821103,0.42886639,22,0.0,2.0e+05,2,0,0,1,0,3,0.799964126868647,0,0
ChainsDice5-50,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.126723047,0.950750209,52,0.0,4.9e+05,2,0,0,2,0,3,0.799964126868647,0,0
ChainsDice5-100,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.202047564,2.006319438,102,0.0,9.9e+05,2,0,0,4,0,3,0.799964126868647,0,0
ChainsDice5-200,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.36266227,4.120834213,202,0.0,2.0e+06,2,0,0,9,0,3,0.799964126868647,0,0
ChainsDice5-500,0,0,0,0,9.99999999995449e-06,>2^64,9912,0.799954126868647,0,0.874014221,10.893204945,502,0.0,4.9e+06,2,0,0,22,0,3,0.799964126868647,0,0
ChainsDiceLoop3-3,0,0,0,0,0.0,>2^64,9885,1,0,0.088954836,0.009302911,6,0.0,3.0e+04,4,2,0,1,0,4,1,0,0
ChainsDiceLoop3-10,0,0,0,0,0.0,>2^64,9885,1,0,0.137023482,0.132083733,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,0
ChainsDiceLoop3-20,0,0,0,0,0.0,>2^64,9885,1,0,0.184292873,0.219890216,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,0
ChainsDiceLoop3-50,0,0,0,0,0.0,>2^64,9885,1,0,0.334130793,0.592748963,53,0.0,4.9e+05,4,2,0,2,0,4,1,0,0
ChainsDiceLoop3-100,0,0,0,0,0.0,>2^64,9885,1,0,0.616213001,1.190609931,103,0.0,9.9e+05,4,2,0,4,0,4,1,0,0
ChainsDiceLoop3-200,0,0,0,0,0.0,>2^64,9885,1,0,1.176316964,2.455931016,203,0.0,2.0e+06,4,2,0,8,0,4,1,0,0
ChainsDiceLoop3-300,0,0,0,0,0.0,>2^64,9885,1,0,2.513039346,5.573854339,303,0.0,3.0e+06,4,2,0,15,0,4,1,0,0
ChainsDiceLoop3-400,0,0,0,0,0.0,>2^64,9885,1,0,2.292802507,5.026304106,403,0.0,3.9e+06,4,2,0,16,0,4,1,0,0
ChainsDiceLoop3-500,0,0,0,0,0.0,>2^64,9885,1,0,3.876112877,8.484356756,503,0.0,4.9e+06,4,2,0,23,0,4,1,0,0
ChainsDiceLoop4-3,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.096087627,0.131844823,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,0
ChainsDiceLoop4-10,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.118193147,0.265887729,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,0
ChainsDiceLoop4-20,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.203693112,0.926840905,23,0.0,2.0e+05,4,2,0,2,0,4,1,0,0
ChainsDiceLoop4-50,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.343922998,1.790487869,53,0.0,4.9e+05,4,2,0,3,0,4,1,0,0
ChainsDiceLoop4-100,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,0.627125918,3.541738338,103,0.0,9.9e+05,4,2,0,6,0,4,1,0,0
ChainsDiceLoop4-200,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,1.280118741,8.565108209,203,0.0,2.0e+06,4,2,0,14,0,4,1,0,0
ChainsDiceLoop4-500,0,0,0,0,1.02707732607676e-06,>2^64,9873,0.999998972922674,0,2.839545744,15.293538274,503,0.0,4.9e+06,4,2,0,28,0,4,1,0,0
ChainsDiceLoop5-3,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.082181311,0.022696092,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,0
ChainsDiceLoop5-10,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.114678966,0.244642943,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,0
ChainsDiceLoop5-20,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.173838942,0.481797764,23,0.0,2.0e+05,4,2,0,1,0,4,1,0,0
ChainsDiceLoop5-50,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.307045942,1.149785126,53,0.0,4.9e+05,4,2,0,3,0,4,1,0,0
ChainsDiceLoop5-100,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,0.59911419,3.121243921,103,0.0,9.9e+05,4,2,0,6,0,4,1,0,0
ChainsDiceLoop5-200,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,1.060439253,4.772774469,203,0.0,2.0e+06,4,2,0,10,0,4,1,0,0
ChainsDiceLoop5-500,0,0,0,0,2.46450679863841e-07,>2^64,9914,0.99999975354932,0,2.94371751,12.506795476,503,0.0,4.9e+06,4,2,0,25,0,4,1,0,0
ChainsSmall10,0,0,0,0,9.99999999995449e-06,>2^64,349,0.632902931837375,0,0.061766776,0.001097208,12,0.0,8.6e+02,2,0,0,1,0,6,0.632912931837375,0,0
ChainsSmall20,0,0,0,0,1.000000000001e-05,>2^64,349,0.30908458922691,0,0.076059962,0.00274882,22,0.0,1.7e+03,2,0,0,0,0,6,0.30909458922691,0,0
ChainsSmall50,0,0,0,0,1.00000000000031e-05,>2^64,349,0.0477121908313121,0,0.077305089,0.01169547,52,0.0,4.2e+03,2,0,0,0,0,6,0.0477221908313121,0,0
ChainsSmall100,0,0,0,0,1e-05,>2^64,349,0.00161612287451888,0,0.079040799,0.039872858,102,0.0,8.5e+03,2,0,0,0,0,6,0.00162612287451888,0,0
ChainsSmall200,0,0,0,0,1e-05,>2^64,349,2.14949639263919e-06,0,0.080515507,0.140554378,202,0.0,1.7e+04,2,0,0,0,0,6,1.21494963926392e-05,0,0
ChainsSmall500,0,0,0,0,1e-05,>2^64,349,9.41371025775153e-15,0,0.090072709,0.842893898,502,0.0,4.2e+04,2,0,0,1,0,6,1.00000000094137e-05,0,0
RoomsBig10,0,0,0,0,9.99999999999612e-06,>2^64,148582,0.0712568481148738,0,1.690000624,174.271038082,19,0.0,1.1e+06,3,100,0,183,0,14,0.0712668481148738,0,0
RoomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsBig50,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig100,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice10,0,0,0,0,9.99999999995449e-06,>2^64,74424,0.914504927963857,0,0.555484021,0.86859488,19,0.0,5.3e+05,3,100,0,3,0,14,0.914514927963857,0,0
RoomsDice20,0,0,0,0,9.99999999995449e-06,>2^64,83424,0.911366650908069,0,1.252085038,3.81236621,39,0.0,2.3e+06,3,400,0,10,0,14,0.911376650908069,0,0
RoomsDice50,0,0,0,0,9.99999999995449e-06,>2^64,74424,0.970351982903915,0,6.050533614,31.707922929,99,0.0,1.4e+07,3,2500,0,66,0,14,0.970361982903915,0,0
RoomsDice100,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice300,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice350,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice400,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice450,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsSmall10,0,0,0,0,9.99999999999612e-06,>2^64,1183,0.0680454187995997,0,0.156190771,0.00908433,19,0.0,8.4e+03,3,100,0,0,0,14,0.0680554187995997,0,0
RoomsSmall20,0,0,0,0,9.99999999999959e-06,>2^64,1184,0.0122204055129246,0,0.163621565,0.067454719,39,0.0,3.4e+04,3,400,0,0,0,14,0.0122304055129246,0,0
RoomsSmall50,0,0,0,0,1e-05,>2^64,1183,1.80297890241726e-05,0,0.224288281,1.741174225,99,0.0,2.1e+05,3,2500,0,2,0,14,2.80297890241726e-05,0,0
RoomsSmall100,0,0,0,0,1e-05,>2^64,1183,1.03923583437603e-09,0,0.47134448,26.819217354,199,0.0,8.5e+05,3,10000,0,29,0,14,1.00010392358344e-05,0,0
RoomsSmall200,0,0,0,0,1e-05,>2^64,1182,1.30383899392186e-18,0,1.74031114,619.783077696,399,0.0,3.4e+06,3,40000,0,629,0,14,1.00000000000013e-05,0,0
RoomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> plots/Novel_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,0.03,6,0,0,9.99999999510412e-05,>2^64,169808,0.000961365473749047,0,1.007725939,83.338974947,19,0.0,1.1e+06,3,98,25,58,0,16,0.00106136547370009,0,206
BiroomsBig20,0.01,6,0,0,9.99999999762286e-05,>2^64,169808,8.98858199952318e-06,0,1.013320384,327.729720271,39,0.0,4.2e+06,3,398,102,329,0,16,0.000108988581975752,0,806
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,0.00,0,0,0,9.99992947580686e-05,>2^64,1353,0.242464897972623,0,0.20687447,0.110826818,19,0.0,8.5e+03,3,98,0,0,0,16,0.242564897267381,0,200
BiroomsSmall20,0.00,0,0,0,9.99540223149964e-05,>2^64,1354,0.0777960790833081,0,0.215705367,0.454259927,39,0.0,3.4e+04,3,398,0,1,0,16,0.0778960331056231,0,800
BiroomsSmall50,0.18,3941,0,0,8.66863827881279e-05,>2^64,1353,0.00331643979220333,0,0.212664135,6.971517498,99,0.0,2.1e+05,3,2498,3,7,0,16,0.00340312617499146,0,21441
BiroomsSmall100,0.24,15545,0,0,9.99999999928593e-05,>2^64,1353,1.32266680124091e-05,0,0.211545846,30.019620249,199,0.0,8.5e+05,3,9998,8,32,0,16,0.000113226668005268,0,65545
BiroomsSmall200,0.25,117157,1,3,9.99999999878041e-05,>2^64,1352,1.86509609828667e-10,0,0.238104612,177.168578902,399,0.0,3.4e+06,3,39998,58,187,0,16,0.000100000186497414,0,477157
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0.50,12,0,0,9.9999999999989e-05,>2^64,42463,0.478033940161374,0,0.237181262,6.295592177,12,0.0,1.1e+05,2,0,2,3,0,6,0.478133940161374,0,24
ChainsBig20,0.50,22,0,0,9.9999999999989e-05,>2^64,42463,0.238544713934349,0,0.240560241,10.783128812,22,0.0,2.1e+05,2,0,5,3,0,6,0.238644713934349,0,44
ChainsBig50,0.50,52,0,0,9.99999999999994e-05,>2^64,42463,0.0291092231288663,0,0.240718469,27.11649183,52,0.0,5.3e+05,2,0,12,3,0,6,0.0292092231288663,0,104
ChainsBig100,0.50,102,0,0,0.0001,>2^64,42463,0.000553674721907423,0,0.239861254,56.879038178,102,0.0,1.1e+06,2,0,26,4,0,6,0.000653674721907423,0,204
ChainsBig200,0.50,202,0,0,0.0001,>2^64,42463,3.04613087703558e-07,0,0.239920364,113.540589831,202,0.0,2.1e+06,2,0,52,4,0,6,0.000100304613087704,0,404
ChainsBig500,0.50,502,0,0,0.0001,>2^64,42463,1.42892530470864e-16,0,0.237688938,285.927490143,502,0.0,5.3e+06,2,0,130,4,0,6,0.000100000000000143,0,1004
ChainsBig1000,0.50,1002,0,0,0.0001,>2^64,42463,1.41164273707769e-33,0,0.231508377,580.478365793,1002,0.0,1.1e+07,2,0,263,5,0,6,0.0001,0,2004
ChainsBig1500,0.50,1502,0,0,0.0001,>2^64,42463,1.17191542410636e-50,0,0.237148981,886.633564667,1502,0.0,1.6e+07,2,0,399,6,0,6,0.0001,0,3004
ChainsBig2000,0.99,1991,0,1,1e-05,>2^64,42463,0.0,34,0.218602517,3.212872449,2002,0.400911823,2.1e+07,2,0,0,5,0,6,1e-05,0,2002
ChainsBig2500,0.99,2489,0,1,1e-05,>2^64,42463,0.0,38,0.218483003,3.951547208,2502,0.606513928,2.7e+07,2,0,1,6,0,6,1e-05,0,2502
ChainsBig3000,1.00,2992,0,1,1e-05,>2^64,42463,0.0,32,0.218668501,2.589677584,3002,0.497117856,3.2e+07,2,0,1,4,0,6,1e-05,0,3002
ChainsBig3500,1.00,3488,0,1,1e-05,>2^64,42463,0.0,40,0.220821381,5.042575012,3502,0.991326225,3.7e+07,2,0,1,8,0,6,1e-05,0,3502
ChainsBig4000,1.00,3991,0,1,1e-05,>2^64,42463,0.0,34,0.221562469,2.698367743,4002,0.773721618,4.2e+07,2,0,1,5,0,6,1e-05,0,4002
ChainsDice3-3,0.50,5,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.047298373,0.049609382,5,0.0,3.0e+04,2,0,0,0,0,3,0.80283937738553,0,10
ChainsDice3-10,0.61,19,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.0487029,0.084871091,12,0.0,9.9e+04,2,0,0,0,0,3,0.80283937738553,0,31
ChainsDice3-20,0.64,39,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.047920075,0.135942578,22,0.0,2.0e+05,2,0,0,0,0,3,0.80283937738553,0,61
ChainsDice3-50,0.66,99,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.047183066,0.286273592,52,0.0,4.9e+05,2,0,0,0,0,3,0.80283937738553,0,151
ChainsDice3-100,0.66,199,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.046737635,0.543113144,102,0.0,9.9e+05,2,0,1,0,0,3,0.80283937738553,0,301
ChainsDice3-200,0.66,399,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.048707689,1.062588077,202,0.0,2.0e+06,2,0,1,0,0,3,0.80283937738553,0,601
ChainsDice3-300,0.66,599,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.047190648,1.556208137,302,0.0,3.0e+06,2,0,2,0,0,3,0.80283937738553,0,901
ChainsDice3-400,0.67,799,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.049653191,2.194044378,402,0.0,3.9e+06,2,0,2,1,0,3,0.80283937738553,0,1201
ChainsDice3-500,0.67,999,0,0,9.9999999999989e-05,>2^64,9883,0.80273937738553,0,0.047779649,2.577287126,502,0.0,4.9e+06,2,0,3,1,0,3,0.80283937738553,0,1501
ChainsDice4-3,0.50,5,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.05133912,0.053457772,5,0.0,3.0e+04,2,0,0,0,0,3,0.806606881430817,0,10
ChainsDice4-10,0.61,19,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.050432,0.090070901,12,0.0,9.9e+04,2,0,0,0,0,3,0.806606881430817,0,31
ChainsDice4-20,0.64,39,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.049998402,0.144123426,22,0.0,2.0e+05,2,0,0,0,0,3,0.806606881430817,0,61
ChainsDice4-50,0.66,99,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.050958641,0.299368732,52,0.0,4.9e+05,2,0,0,0,0,3,0.806606881430817,0,151
ChainsDice4-100,0.66,199,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.050285475,0.557966942,102,0.0,9.9e+05,2,0,1,0,0,3,0.806606881430817,0,301
ChainsDice4-200,0.66,399,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.047732692,1.055566057,202,0.0,2.0e+06,2,0,1,1,0,3,0.806606881430817,0,601
ChainsDice4-500,0.67,999,0,0,9.9999999999989e-05,>2^64,9871,0.806506881430817,0,0.05106815,2.652345844,502,0.0,4.9e+06,2,0,3,2,0,3,0.806606881430817,0,1501
ChainsDice5-3,0.50,10,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.051330796,0.088605191,5,0.0,3.0e+04,2,0,0,0,0,3,0.800054126868647,0,20
ChainsDice5-10,0.56,30,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.048046361,0.163595052,12,0.0,9.9e+04,2,0,0,0,0,3,0.800054126868647,0,54
ChainsDice5-20,0.58,60,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.048127253,0.262611627,22,0.0,2.0e+05,2,0,0,0,0,3,0.800054126868647,0,104
ChainsDice5-50,0.59,150,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.047905276,0.563380992,52,0.0,4.9e+05,2,0,1,1,0,3,0.800054126868647,0,254
ChainsDice5-100,0.60,300,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.047851286,1.053045891,102,0.0,9.9e+05,2,0,1,1,0,3,0.800054126868647,0,504
ChainsDice5-200,0.60,600,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.050600246,2.152052107,202,0.0,2.0e+06,2,0,2,2,0,3,0.800054126868647,0,1004
ChainsDice5-500,0.60,1500,0,0,0.0001000000000001,>2^64,9912,0.799954126868647,0,0.048351047,5.060306384,502,0.0,4.9e+06,2,0,5,5,0,3,0.800054126868647,0,2504
ChainsDiceLoop3-3,0.72,77,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.060417214,0.337767638,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,107
ChainsDiceLoop3-10,0.80,255,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.060416112,0.53467454,13,0.0,9.9e+04,4,2,0,0,0,4,1,0,320
ChainsDiceLoop3-20,0.82,515,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.06055305,0.790064476,23,0.0,2.0e+05,4,2,1,0,0,4,1,0,630
ChainsDiceLoop3-50,0.83,1295,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.057857047,1.559508783,53,0.0,4.9e+05,4,2,1,1,0,4,1,0,1560
ChainsDiceLoop3-100,0.83,2595,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.059532617,2.87509938,103,0.0,9.9e+05,4,2,3,1,0,4,1,0,3110
ChainsDiceLoop3-200,0.84,5195,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.057345333,5.467092526,203,0.0,2.0e+06,4,2,5,3,0,4,1,0,6210
ChainsDiceLoop3-300,0.84,7795,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.059889509,8.047977903,303,0.0,3.0e+06,4,2,8,4,0,4,1,0,9310
ChainsDiceLoop3-400,0.84,10395,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.0595032,10.62030462,403,0.0,3.9e+06,4,2,10,5,0,4,1,0,12410
ChainsDiceLoop3-500,0.84,12995,0,0,1.27213757306066e-08,>2^64,9885,0.999999987278624,0,0.059462363,13.256784002,503,0.0,4.9e+06,4,2,13,6,0,4,1,0,15510
ChainsDiceLoop4-3,0.72,77,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.059419302,0.361930677,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,107
ChainsDiceLoop4-10,0.80,253,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.05925903,0.565518772,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,318
ChainsDiceLoop4-20,0.82,513,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.057871724,0.813234897,23,0.0,2.0e+05,4,2,1,1,0,4,1,0,628
ChainsDiceLoop4-50,0.83,1293,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.058327445,1.600415437,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,1558
ChainsDiceLoop4-100,0.83,2593,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.057320527,2.82867887,103,0.0,9.9e+05,4,2,3,3,0,4,1,0,3108
ChainsDiceLoop4-200,0.84,5193,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.059297003,5.40720897,203,0.0,2.0e+06,4,2,5,5,0,4,1,0,6208
ChainsDiceLoop4-500,0.84,12993,0,0,1.11727727403199e-07,>2^64,9873,0.999999888272273,0,0.058101708,12.999719069,503,0.0,4.9e+06,4,2,13,13,0,4,1,0,15508
ChainsDiceLoop5-3,0.72,77,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.060836023,0.371351,6,0.0,3.0e+04,4,2,0,0,0,4,1,0,107
ChainsDiceLoop5-10,0.80,256,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.05883518,0.562296257,13,0.0,9.9e+04,4,2,0,1,0,4,1,0,321
ChainsDiceLoop5-20,0.82,516,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.059235114,0.818815231,23,0.0,2.0e+05,4,2,1,1,0,4,1,0,631
ChainsDiceLoop5-50,0.83,1296,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.058955549,1.586458376,53,0.0,4.9e+05,4,2,1,2,0,4,1,0,1561
ChainsDiceLoop5-100,0.83,2596,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.060906726,2.839018645,103,0.0,9.9e+05,4,2,3,3,0,4,1,0,3111
ChainsDiceLoop5-200,0.84,5196,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.059965913,5.575049843,203,0.0,2.0e+06,4,2,5,6,0,4,1,0,6211
ChainsDiceLoop5-500,0.84,12996,0,0,2.09080777802129e-07,>2^64,9914,0.999999790919222,0,0.058944737,13.076765361,503,0.0,4.9e+06,4,2,13,13,0,4,1,0,15511
ChainsSmall10,0.50,12,0,0,9.9999999999989e-05,>2^64,349,0.6329014338057,0,0.058582063,0.00549001,12,0.0,8.6e+02,2,0,0,0,0,6,0.6330014338057,0,24
ChainsSmall20,0.50,22,0,0,9.9999999999989e-05,>2^64,349,0.309083248489553,0,0.057697446,0.010491017,22,0.0,1.7e+03,2,0,0,0,0,6,0.309183248489553,0,44
ChainsSmall50,0.50,52,0,0,0.000100000000000003,>2^64,349,0.0477119843887755,0,0.056760548,0.025420525,52,0.0,4.2e+03,2,0,0,0,0,6,0.0478119843887755,0,104
ChainsSmall100,0.50,102,0,0,0.0001,>2^64,349,0.00161611974830257,0,0.056288059,0.051054226,102,0.0,8.5e+03,2,0,0,0,0,6,0.00171611974830257,0,204
ChainsSmall200,0.50,202,0,0,0.0001,>2^64,349,2.14947698001619e-06,0,0.05772644,0.102983395,202,0.0,1.7e+04,2,0,0,0,0,6,0.000102149476980016,0,404
ChainsSmall500,0.50,502,0,0,0.0001,>2^64,349,9.41367244928677e-15,0,0.056321984,0.256277376,502,0.0,4.2e+04,2,0,0,0,0,6,0.000100000000009414,0,1004
RoomsBig10,0.50,100,0,0,0.000100000000000003,>2^64,148582,0.071256838021181,0,0.860444138,40.718099328,19,0.0,1.1e+06,3,100,21,11,0,14,0.071356838021181,0,200
RoomsBig20,0.50,400,0,0,9.99999999999994e-05,>2^64,148582,0.0128454196155047,0,0.844427735,154.549981685,39,0.0,4.2e+06,3,400,84,16,0,14,0.0129454196155047,0,800
RoomsBig50,0.97,2435,2,1,1.35922318536684e-05,>2^64,148582,4.90882956385492e-05,138,0.817604172,13.203737459,99,7.427291991,2.7e+07,3,2500,8,24,0,14,6.26805274922176e-05,0,2500
RoomsBig100,1.00,9950,1,5,1.01223138557065e-05,>2^64,148582,0.0,120,0.907926308,11.162119774,199,28.964362727,1.1e+08,3,10000,29,48,0,14,1.01223138557065e-05,0,9999
RoomsBig200,1.00,39941,1,19,1.00000000135312e-05,>2^64,148582,0.0,138,1.17241719,12.143602742,399,175.824365907,4.2e+08,3,40000,178,213,0,14,1.00000000135312e-05,0,39999
RoomsBig250,1.00,62443,2,30,1.00000000000154e-05,>2^64,148582,0.0,134,1.393571451,12.601928894,499,222.471902128,6.6e+08,3,62500,226,273,0,14,1.00000000000154e-05,0,62499
RoomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice10,0.50,300,0,0,0.0001000000000001,>2^64,74424,0.914504927963857,0,0.311115798,3.260148646,19,0.0,5.3e+05,3,100,3,1,0,14,0.914604927963857,0,600
RoomsDice20,0.50,2801,0,0,9.99999996738055e-05,>2^64,83424,0.911366650908069,0,0.308888128,31.372489363,39,0.0,2.3e+06,3,400,30,2,0,14,0.911466650907743,0,5601
RoomsDice50,0.50,70013,0,0,9.99999580076905e-05,>2^64,74424,0.970351982903915,0,0.307866041,684.799168612,99,0.0,1.4e+07,3,2500,679,41,0,14,0.970451982861922,0,140013
RoomsDice100,0.99,9875,0,8,2.28325952306152e-05,>2^64,74424,0.940068115019511,262,0.401792,0.248156397,199,247.632919125,5.4e+07,3,10000,248,257,0,14,0.940090947614742,0,10000
RoomsDice200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice250,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice300,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice350,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice400,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice450,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsDice500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
RoomsSmall10,0.50,100,0,0,0.000100000000000003,>2^64,1183,0.0680453792266675,0,0.159019769,0.034305722,19,0.0,8.4e+03,3,100,0,0,0,14,0.0681453792266675,0,200
RoomsSmall20,0.50,400,0,0,9.99999999999994e-05,>2^64,1184,0.012220329731632,0,0.156632508,0.138095851,39,0.0,3.4e+04,3,400,0,0,0,14,0.012320329731632,0,800
RoomsSmall50,0.50,2500,0,0,0.0001,>2^64,1183,1.80296808064433e-05,0,0.15329585,0.863822994,99,0.0,2.1e+05,3,2500,1,1,0,14,0.000118029680806443,0,5000
RoomsSmall100,0.50,10000,0,0,0.0001,>2^64,1183,1.03923288441735e-09,0,0.156557378,3.462197788,199,0.0,8.5e+05,3,10000,2,4,0,14,0.000100001039232884,0,20000
RoomsSmall200,0.50,40000,0,0,0.0001,>2^64,1182,1.30382704212822e-18,0,0.17796824,14.194151277,399,0.0,3.4e+06,3,40000,9,15,0,14,0.000100000000000001,0,80000
RoomsSmall500,0.50,250000,0,0,0.0001,>2^64,1099,3.14806730395919e-44,0,0.185233125,90.620615956,999,0.0,2.1e+07,3,250000,57,100,0,13,0.0001,0,500000


==> plots/Pareto4_data.csv <==
Model,cacheHitRatio,cacheHits,cacheInsertionTime,cacheRetrievalTime,gap,leafSchedulerCount,leafStates,lowerBound,lowerParetoPoints,modelBuildingTime,reachabilityComputationTime,sequenceCount,shortcutMdpConstructionTime,stateCount,stringDiagramDepth,sumCount,terminationTime,totalTime,traceCount,uniqueLeaves,upperBound,upperParetoPoints,weightedReachabilityQueries
BiroomsBig10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,0,0,0,0,7.89510389330172e-05,>2^64,42463,0.478033879726336,46,0.209204253,7.012338623,12,0.0,1.1e+05,2,0,0,7,0,6,0.478112830765269,67,0
ChainsBig20,0,0,0,0,0.000140456632396868,>2^64,42463,0.238544615815846,46,0.215783763,7.103117724,22,0.0,2.1e+05,2,0,0,7,0,6,0.238685072448243,67,0
ChainsBig50,0,0,0,0,4.46527625438259e-05,>2^64,42463,0.0291091940157796,46,0.207940712,7.03860274,52,0.0,5.3e+05,2,0,0,7,0,6,0.0291538467783234,67,0
ChainsBig100,0,0,0,0,1.79128815911084e-06,>2^64,42463,0.000553673661716145,46,0.212590654,7.135751438,102,0.0,1.1e+06,2,0,0,7,0,6,0.000555464949875256,67,0
ChainsBig200,0,0,0,0,2.04364496171154e-09,>2^64,42463,3.04612229424745e-07,46,0.211307887,7.125543987,202,0.0,2.1e+06,2,0,0,7,0,6,3.06655874386457e-07,67,0
ChainsBig500,0,0,0,0,2.36248111651761e-18,>2^64,42463,1.42891958786491e-16,46,0.206491541,7.043221629,502,0.0,5.3e+06,2,0,0,7,0,6,1.45254439903009e-16,67,0
ChainsBig1000,0,0,0,0,0.0,>2^64,42463,0.0,46,0.209654992,7.17128695,1002,0.0,1.1e+07,2,0,0,7,0,6,0.0,67,0
ChainsBig1500,0,0,0,0,0.0,>2^64,42463,0.0,46,0.214076725,7.151807137,1502,0.0,1.6e+07,2,0,0,7,0,6,0.0,67,0
ChainsBig2000,0,0,0,0,0.0,>2^64,42463,0.0,46,0.220435559,7.253793168,2002,0.0,2.1e+07,2,0,0,7,0,6,0.0,67,0
ChainsBig2500,0,0,0,0,0.0,>2^64,42463,0.0,46,0.209169899,7.135870257,2502,0.0,2.7e+07,2,0,0,7,0,6,0.0,67,0
ChainsBig3000,0,0,0,0,0.0,>2^64,42463,0.0,46,0.215433833,7.238693758,3002,0.0,3.2e+07,2,0,0,7,0,6,0.0,67,0
ChainsBig3500,0,0,0,0,0.0,>2^64,42463,0.0,46,0.211454825,7.305022901,3502,0.0,3.7e+07,2,0,0,8,0,6,0.0,67,0
ChainsBig4000,0,0,0,0,0.0,>2^64,42463,0.0,46,0.205755091,7.180661969,4002,0.0,4.2e+07,2,0,0,7,0,6,0.0,67,0
ChainsDice3-3,0,0,0,0,0.0,>2^64,9883,0.80273937738553,1242,0.044412953,109.209383125,5,0.0,3.0e+04,2,0,0,110,0,3,0.80273937738553,430,0
ChainsDice3-10,0,0,0,0,3.33066907387547e-16,>2^64,9883,0.80273937738553,1242,0.047416915,109.350509121,12,0.0,9.9e+04,2,0,0,110,0,3,0.80273937738553,434,0
ChainsDice3-20,0,0,0,0,8.88178419700125e-16,>2^64,9883,0.80273937738553,1240,0.044650632,108.171787892,22,0.0,2.0e+05,2,0,0,109,0,3,0.802739377385531,430,0
ChainsDice3-50,0,0,0,0,2.66453525910038e-15,>2^64,9883,0.80273937738553,1242,0.042211926,108.664880039,52,0.0,4.9e+05,2,0,0,109,0,3,0.802739377385533,430,0
ChainsDice3-100,0,0,0,0,5.55111512312578e-15,>2^64,9883,0.80273937738553,1240,0.043470617,108.615860533,102,0.0,9.9e+05,2,0,0,109,0,3,0.802739377385536,434,0
ChainsDice3-200,0,0,0,0,1.17683640610267e-14,>2^64,9883,0.80273937738553,1242,0.042827407,109.361942688,202,0.0,2.0e+06,2,0,0,110,0,3,0.802739377385542,430,0
ChainsDice3-300,0,0,0,0,1.75415237890775e-14,>2^64,9883,0.80273937738553,1242,0.044932002,110.930019628,302,0.0,3.0e+06,2,0,0,112,0,3,0.802739377385548,432,0
ChainsDice3-400,0,0,0,0,2.33146835171283e-14,>2^64,9883,0.80273937738553,1240,0.043138513,110.51527044,402,0.0,3.9e+06,2,0,0,111,0,3,0.802739377385553,422,0
ChainsDice3-500,0,0,0,0,2.90878432451791e-14,>2^64,9883,0.80273937738553,1242,0.042409358,110.657037363,502,0.0,4.9e+06,2,0,0,112,0,3,0.802739377385559,428,0
ChainsDice4-3,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice4-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-3,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDice5-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop3-3,0,0,0,0,9.42272903814434e-07,>2^64,9885,0.999999057727096,3515,0.051259478,305.444359616,6,0.0,3.0e+04,4,2,0,307,0,4,1,1152,0
ChainsDiceLoop3-10,0,0,0,0,9.42272903814434e-07,>2^64,9885,0.999999057727096,2822,0.056157067,301.915998281,13,0.0,9.9e+04,4,2,0,304,0,4,1,1024,0
ChainsDiceLoop3-20,0,0,0,0,9.42272903814434e-07,>2^64,9885,0.999999057727096,2593,0.051184125,293.863820124,23,0.0,2.0e+05,4,2,0,296,0,4,1,1025,0
ChainsDiceLoop3-50,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2535,0.050970553,309.295346949,53,0.0,4.9e+05,4,2,0,311,0,4,1,1017,0
ChainsDiceLoop3-100,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2164,0.050574576,321.627348681,103,0.0,9.9e+05,4,2,0,323,0,4,1,1030,0
ChainsDiceLoop3-200,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2254,0.051401326,298.248563028,203,0.0,2.0e+06,4,2,0,300,0,4,1,1044,0
ChainsDiceLoop3-300,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2207,0.049675513,307.672908676,303,0.0,3.0e+06,4,2,0,309,0,4,1,1036,0
ChainsDiceLoop3-400,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2204,0.049586404,319.667725692,403,0.0,3.9e+06,4,2,0,321,0,4,1,1041,0
ChainsDiceLoop3-500,0,0,0,0,9.42272904258523e-07,>2^64,9885,0.999999057727096,2187,0.050287255,326.732200206,503,0.0,4.9e+06,4,2,0,329,0,4,1,1034,0
ChainsDiceLoop4-3,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop4-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-3,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-10,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-20,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-50,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-100,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-200,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsDiceLoop5-500,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsSmall10,0,0,0,0,0.000334595554729811,>2^64,349,0.63284653649012,67,0.052526716,0.189302814,12,0.0,8.6e+02,2,0,0,0,0,6,0.63318113204485,90,0
ChainsSmall20,0,0,0,0,0.000188146391305599,>2^64,349,0.309056750140768,67,0.053536028,0.189974493,22,0.0,1.7e+03,2,0,0,0,0,6,0.309244896532074,90,0
ChainsSmall50,0,0,0,0,8.42956805983119e-05,>2^64,349,0.047702464756749,67,0.0539351,0.192713594,52,0.0,4.2e+03,2,0,0,0,0,6,0.0477867604373473,90,0
ChainsSmall100,0,0,0,0,5.22724444833376e-06,>2^64,349,0.00161555085261232,67,0.056260383,0.195691766,102,0.0,8.5e+03,2,0,0,0,0,6,0.00162077809706066,90,0
ChainsSmall200,0,0,0,0,1.46906507119136e-08,>2^64,349,2.14799920794643e-06,67,0.05538919,0.200745461,202,0.0,1.7e+04,2,0,0,0,0,6,2.16268985865835e-06,90,0
ChainsSmall500,0,0,0,0,1.69200976165246e-16,>2^64,349,9.3966729716924e-15,67,0.058776424,0.22088993,502,0.0,4.2e+04,2,0,0,0,0,6,9.56587394785765e-15,90,0
RoomsBig10,0,0,0,0,4.25794899771154e-05,>2^64,148582,0.0712568301024329,84,0.756020713,7.562761306,19,0.0,1.1e+06,3,100,0,8,0,14,0.07129940959241,102,0
RoomsBig20,0,0,0,0,1.46214087106931e-05,>2^64,148582,0.0128454181854478,84,0.768839384,7.576433703,39,0.0,4.2e+06,3,400,0,8,0,14,0.0128600395941585,102,0
RoomsBig50,0,0,0,0,1.06041461108881e-07,>2^64,148582,4.90870088428716e-05,84,0.777249925,7.817728906,99,0.0,2.7e+07,3,2500,0,9,0,14,4.91930503039804e-05,102,0
RoomsBig100,0,0,0,0,4.14727533933171e-12,>2^64,148582,9.06900856301346e-10,84,0.767426581,9.184663242,199,0.0,1.1e+08,3,10000,0,11,0,14,9.11048131640678e-10,102,0
RoomsBig200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsBig500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice10,0,0,0,0,2.04454212673344e-05,>2^64,74424,0.914502302235308,48,0.299723803,0.61321347,19,0.0,5.3e+05,3,100,0,1,0,14,0.914522747656575,74,0
RoomsDice20,0,0,0,0,4.33822851930721e-06,>2^64,83424,0.911366303605254,48,0.297223671,0.633228131,39,0.0,2.3e+06,3,400,0,1,0,14,0.911370641833773,74,0
RoomsDice50,0,0,0,0,2.40122974698442e-05,>2^64,74424,0.970349078315645,48,0.301808682,0.785235446,99,0.0,1.4e+07,3,2500,0,1,0,14,0.970373090613115,74,0
RoomsDice100,0,0,0,0,2.96822523602192e-05,>2^64,74424,0.940078754881384,48,0.295281611,1.892514284,199,0.0,5.4e+07,3,10000,0,3,0,14,0.940108437133745,74,0
RoomsDice200,0,0,0,0,5.92643510300972e-05,>2^64,65424,0.962002814407735,48,0.298779774,10.929286062,399,0.0,2.1e+08,3,40000,0,19,0,14,0.962062078758766,74,0
RoomsDice250,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice300,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice350,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice400,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice450,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsSmall10,0,0,0,0,1.43344713170734e-05,>2^64,1183,0.0680411576024081,136,0.137266091,0.343430335,19,0.0,8.4e+03,3,100,0,0,0,14,0.0680554920737251,175,0
RoomsSmall20,0,0,0,0,1.36343498773634e-05,>2^64,1184,0.0122088369147996,136,0.136547818,0.369321452,39,0.0,3.4e+04,3,400,0,1,0,14,0.012222471264677,175,0
RoomsSmall50,0,0,0,0,8.52134625635636e-08,>2^64,1183,1.79472002341453e-05,136,0.137008005,0.713296183,99,0.0,2.1e+05,3,2500,0,1,0,14,1.80324136967088e-05,175,0
RoomsSmall100,0,0,0,0,2.28983865715058e-11,>2^64,1183,1.01708649285466e-09,136,0.151549761,3.165262595,199,0.0,8.5e+05,3,10000,0,6,0,14,1.03998487942616e-09,175,0
RoomsSmall200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsSmall500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM


==> plots/results_plot_0.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
BiroomsBig10,84.361501151,9000,57.761854385,2700,2700,81.88558317,2700,9000,2700,144.484424851,55.822107969,55.822107969,57.761854385,2700
BiroomsBig20,328.806215688,9000,2700,2700,2700,2700,2700,9000,2700,2700,467.16722562,467.16722562,328.806215688,2700
BiroomsBig50,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700
BiroomsBig100,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700
BiroomsBig200,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700
BiroomsBig500,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700


==> plots/results_plot_1.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
BiroomsSmall10,0.322197465,9000,6.112783651,9000,2700,2700,0.764534223,9000,38.457610566,9000,0.404940262,0.404940262,0.322197465,2700
BiroomsSmall20,0.690396089,9000,117.541285163,9000,2700,2700,3.935996325,9000,2700,9000,0.446448435,0.446448435,0.690396089,2700
BiroomsSmall50,7.477788658,9000,2700,2700,2700,2700,531.363452946,9000,2700,2700,2.532293354,2.532293354,7.477788658,2700
BiroomsSmall100,31.764919163,9000,2700,2700,2700,2700,2700,2700,2700,2700,15.192935333,15.192935333,31.764919163,2700
BiroomsSmall200,187.20377968,9000,2700,2700,2700,2700,2700,2700,2700,2700,125.506146365,125.506146365,187.20377968,2700
BiroomsSmall500,2700,9000,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700


==> plots/results_plot_10.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
RoomsBig10,41.581438044,9000,31.024706525,9000,11.326947504,9.514278596,650.468416428,9000,407.868285809,9000,8.324553697,182.667246008,11.326947504,8.324553697
RoomsBig20,155.404242478,9000,99.041610054,2700,16.070235452,9.728502827,2700,9000,2700,9000,8.360282645,2700,16.070235452,8.360282645
RoomsBig50,2700,2700,2700,2700,24.363091889,12.874456077,2700,2700,2700,2700,8.772341021,2700,24.363091889,8.772341021
RoomsBig100,2700,2700,2700,2700,47.515585959,20.415490221,2700,2700,2700,2700,11.236719526,2700,47.515585959,11.236719526
RoomsBig200,2700,2700,2700,2700,212.702961619,48.676982694,2700,2700,2700,2700,2700,2700,212.702961619,2700
RoomsBig250,2700,2700,2700,2700,272.644644729,108.43890572,2700,2700,2700,2700,2700,2700,272.644644729,2700
RoomsBig500,2700,2700,2700,2700,2700,359.118959435,2700,2700,2700,2700,2700,2700,2700,2700


==> plots/results_plot_11.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
RoomsDice10,3.574185877,9000,2700,2700,0.617960101,0.514273279,5.626326554,9000,5.928009889,9000,0.917862233,2.559585216,0.617960101,0.917862233
RoomsDice20,31.701815986,9000,154.523183025,9000,2.00466279,0.825266629,46.715000586,9000,50.089825459,9000,0.943377241,9.865096553,2.00466279,0.943377241
RoomsDice50,685.533026052,9000,2700,2700,41.060454638,4.779484547,9000,9000,9000,9000,1.234153719,66.288860703,41.060454638,1.234153719
RoomsDice100,2700,2700,2700,2700,257.295973198,14.541731436,2700,2700,2700,2700,3.222240099,2700,257.295973198,3.222240099
RoomsDice200,2700,2700,2700,2700,2700,72.954718739,2700,2700,2700,2700,19.117513657,2700,2700,19.117513657
RoomsDice250,2700,2700,2700,2700,2700,95.587569367,2700,2700,2700,2700,2700,2700,2700,2700
RoomsDice300,2700,2700,2700,2700,2700,196.462645146,2700,2700,2700,2700,2700,2700,2700,2700
RoomsDice350,2700,2700,2700,2700,2700,239.327354677,2700,2700,2700,2700,2700,2700,2700,2700
RoomsDice400,2700,2700,2700,2700,2700,364.923248206,2700,2700,2700,2700,2700,2700,2700,2700
RoomsDice450,2700,2700,2700,2700,2700,327.06803774,2700,2700,2700,2700,2700,2700,2700,2700
RoomsDice500,2700,2700,2700,2700,2700,543.551406698,2700,2700,2700,2700,2700,2700,2700,2700


==> plots/results_plot_12.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
RoomsSmall10,0.194733093,9000,2700,2700,0.437676505,0.291445994,0.565323165,9000,1.281854098,9000,0.37180648,0.37180648,0.194733093,0.487006801
RoomsSmall20,0.300009581,9000,2700,2700,5.722460924,0.986230803,3.159821603,9000,14.050985139,9000,0.301264945,0.301264945,0.300009581,0.52979367
RoomsSmall50,1.051282231,9000,2700,2700,49.51149744,6.814215668,50.657771498,9000,259.579047288,20.6080768,1.146630557,2.412554872,1.051282231,1.146630557
RoomsSmall100,3.803277965,9000,2700,2700,160.697706859,20.495411742,437.949167483,9000,2700,85.283006633,5.54178061,29.062775072,3.803277965,5.54178061
RoomsSmall200,15.480859325,9000,2700,2700,758.106254979,101.278456283,2700,9000,2700,325.466224199,628.667250598,628.667250598,15.480859325,2700
RoomsSmall500,100.24820011,9000,2700,2700,2700,630.813156448,2700,9000,2700,2700,2700,2700,100.24820011,2700


==> plots/results_plot_2.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsBig10,6.533241699,9000,4.80372421,2700,2.585607812,1.786261245,56.8939173,52.085647851,60.795858964,49.443919516,7.223417129,26.211046529,2.585607812,7.223417129
ChainsBig20,11.024363931,9000,7.644676552,9000,3.017988256,1.712599781,250.773616701,136.265566072,163.405050884,131.315127238,7.320924489,71.759404632,3.017988256,7.320924489
ChainsBig50,27.358510611,9000,14.843368572,9000,3.030103928,1.725102595,2700,794.343203994,866.414933729,778.99541038,7.248691553,362.140828987,3.030103928,7.248691553
ChainsBig100,57.121573282,9000,27.46750581,2700,4.064124992,2.172534499,2700,2700,2700,2700,7.350895304,2700,4.064124992,7.350895304
ChainsBig200,113.785540414,9000,2700,2700,4.112053553,2.775848984,2700,2700,2700,2700,7.34018081,2700,4.112053553,7.34018081
ChainsBig500,286.177387493,9000,2700,2700,4.271655884,1.863219601,2700,2700,2700,2700,7.254795698,2700,4.271655884,7.254795698
ChainsBig1000,580.735229862,9000,2700,2700,4.676359322,2.492943033,2700,2700,2700,2700,7.389392908,2700,4.676359322,7.389392908
ChainsBig1500,886.910611135,9000,2700,2700,5.600660483,3.244779294,2700,2700,2700,2700,7.379195721,2700,5.600660483,7.379195721
ChainsBig2000,2700,2700,2700,2700,4.642251926,2.410660874,2700,2700,2700,2700,7.49237103,2700,4.642251926,7.49237103
ChainsBig2500,2700,2700,2700,2700,5.781504625,2.556940779,2700,2700,2700,2700,7.367557968,2700,5.781504625,7.367557968
ChainsBig3000,2700,2700,2700,2700,4.356490586,2.717514177,2700,2700,2700,2700,7.484505835,2700,4.356490586,7.484505835
ChainsBig3500,2700,2700,2700,2700,7.606992479,6.03378848,2700,2700,2700,2700,7.552333951,2700,7.606992479,7.552333951
ChainsBig4000,2700,2700,2700,2700,5.041666042,3.069260101,2700,2700,2700,2700,7.425531647,2700,5.041666042,7.425531647


==> plots/results_plot_3.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDice3-3,0.097162682,9000,0.113324706,9000,0.075507714,0.076665194,0.14233282,0.142350667,0.169191636,0.171392569,0.215309832,0.215309832,0.075507714,109.982424529
ChainsDice3-10,0.133919673,9000,0.156284594,9000,0.084031502,0.085619609,0.631687684,0.628182267,0.715220813,0.724023667,0.582034962,0.582034962,0.084031502,110.13033965
ChainsDice3-20,0.184385096,9000,0.215987137,9000,0.098675548,0.10713266,2.073990431,2.076787326,2.319354796,2.343490058,1.088605053,1.088605053,0.098675548,108.948351063
ChainsDice3-50,0.334460194,9000,0.399923374,9000,0.142818873,0.136885127,11.637921911,11.748921461,13.086288996,13.246749771,2.740019626,2.740019626,0.142818873,109.44396244
ChainsDice3-100,0.591488057,9000,0.702709229,9000,0.208386454,0.209532128,9000,9000,9000,9000,5.391848317,5.391848317,0.208386454,109.415541175
ChainsDice3-200,1.114567596,9000,1.30681709,9000,0.33779651,0.339894546,9000,9000,9000,9000,10.763774451,10.763774451,0.33779651,110.171089503
ChainsDice3-300,1.607858602,9000,1.906282196,9000,0.469191191,0.46518295,9000,9000,9000,9000,16.108292841,16.108292841,0.469191191,111.761342003
ChainsDice3-400,2.250480601,9000,2.70036003,9000,0.600921136,0.604211905,9000,9000,9000,9000,21.623173835,21.623173835,0.600921136,111.363109984
ChainsDice3-500,2.63252184,9000,3.243482671,9000,0.73576298,0.718139351,2700,2700,2700,2700,25.597387864,25.597387864,0.73576298,111.527306711


==> plots/results_plot_4.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDice4-3,0.105141141,9000,0.118734027,9000,0.085212521,0.087310936,0.174578325,0.137312022,0.178155466,0.181203917,0.174012002,0.174012002,0.085212521,2700
ChainsDice4-10,0.140982607,9000,0.163645361,9000,0.117915523,0.12123219,0.691262642,0.612267898,0.757727394,0.754304107,0.374891634,0.374891634,0.117915523,2700
ChainsDice4-20,0.19478501,9000,0.251311865,9000,0.153436542,0.149923838,2.206468829,1.990458101,2.457530861,2.449481941,0.921884829,0.921884829,0.153436542,2700
ChainsDice4-50,0.351586047,9000,0.415518355,9000,0.257352567,0.260305069,11.862473353,11.217561274,13.839257275,13.6778725,2.473869536,2.473869536,0.257352567,2700
ChainsDice4-100,0.610287537,9000,0.735703727,9000,0.432768813,0.437686922,9000,9000,9000,9000,5.137124456,5.137124456,0.432768813,2700
ChainsDice4-200,1.10725399,9000,1.488132289,9000,0.791215118,0.842356854,9000,9000,9000,9000,10.118684162,10.118684162,0.791215118,2700
ChainsDice4-500,2.713776393,9000,3.42551856,9000,1.851646361,1.890007643,2700,2700,2700,2700,24.816862553,24.816862553,1.851646361,2700


==> plots/results_plot_5.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDice5-3,0.140335036,9000,0.168937031,9000,0.116961032,0.117448098,0.171121159,0.14158826,0.186657298,0.193802561,0.154794316,0.154794316,0.116961032,2700
ChainsDice5-10,0.212194859,9000,0.296329387,9000,0.183022675,0.184939495,0.68558695,0.623960382,0.82218451,0.811967974,0.480889577,0.480889577,0.183022675,2700
ChainsDice5-20,0.311615597,9000,0.810305366,9000,0.278332574,0.280734558,2.158166616,2.034305741,2.677885325,2.696833676,0.96193208,0.96193208,0.278332574,2700
ChainsDice5-50,0.612942372,9000,1.96376506,9000,0.569322115,0.570065597,11.694761996,11.306632622,15.378045512,15.34569444,2.160338713,2.160338713,0.569322115,2700
ChainsDice5-100,1.104006789,9000,3.664147399,9000,1.047412021,1.056674293,9000,9000,9000,9000,4.290573727,4.290573727,1.047412021,2700
ChainsDice5-200,2.209701449,9000,7.265880103,9000,2.010113883,2.036940957,9000,9000,9000,9000,8.833827664,8.833827664,2.010113883,2700
ChainsDice5-500,5.123801944,9000,18.328315043,9000,5.00075751,4.965244187,2700,2700,2700,2700,22.279467231,22.279467231,5.00075751,2700


==> plots/results_plot_6.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDiceLoop3-3,0.399190582,0.250678874,0.37976135,0.229447449,0.185395691,0.152994255,0.211799377,0.221109058,0.241705656,0.203674433,0.521698126,0.521698126,0.185395691,307.145406973
ChainsDiceLoop3-10,0.596647651,0.382098524,0.668559767,0.391441222,0.263730429,0.201359769,0.349971276,0.365734913,0.426988401,0.383066591,0.484461753,0.484461753,0.263730429,303.594868596
ChainsDiceLoop3-20,0.852652651,0.537912113,1.096400477,0.62461784,0.39616239,0.311210129,0.520869834,0.536849772,0.691812341,0.650323084,0.818487089,0.818487089,0.39616239,295.553121217
ChainsDiceLoop3-50,1.621040963,1.028489905,2.326355893,1.32000313,0.756601327,0.576128252,1.042257795,1.067375942,1.474196371,1.417120417,1.948288966,1.948288966,0.756601327,310.981944708
ChainsDiceLoop3-100,2.941107065,1.834197356,4.391577748,2.460974608,1.347268637,1.024001873,1.894240172,1.950058208,2.797504338,2.683908815,3.87517162,3.87517162,1.347268637,323.34211855
ChainsDiceLoop3-200,5.536217022,3.444286832,8.542778974,4.706824278,2.554138798,1.959940501,3.572840677,3.750085813,5.458134564,5.310245204,7.867512049,7.867512049,2.554138798,299.932331045
ChainsDiceLoop3-300,8.12502489,5.03450918,12.568085496,6.986377781,3.693423035,2.878796947,5.305792347,5.484706301,8.089605172,7.877925683,14.765165582,14.765165582,3.693423035,309.396010138
ChainsDiceLoop3-400,10.704021944,6.644304646,16.8503598,9.321211759,4.935538219,3.711097883,7.047155965,7.219731183,10.70272417,10.333768584,16.153607815,16.153607815,4.935538219,321.403498545
ChainsDiceLoop3-500,13.344831633,8.279146483,20.749849018,11.65559647,6.213701725,4.660903143,8.775731172,9.158778965,13.322319239,12.940254467,23.257557246,23.257557246,6.213701725,328.511680236


==> plots/results_plot_7.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDiceLoop4-3,0.422475106,0.281803428,0.443259005,0.281923771,0.305599761,0.185008616,0.218466716,0.226860716,0.283806132,0.224673769,0.330358023,0.330358023,0.305599761,2700
ChainsDiceLoop4-10,0.626392985,0.469506229,0.780218538,0.536337498,0.592412471,0.34510815,0.352400908,0.363805118,0.498587878,0.432709803,0.610018878,0.610018878,0.592412471,2700
ChainsDiceLoop4-20,0.87330966,0.722064333,1.26404633,0.890508887,1.020071143,0.553959375,0.520374666,0.538608094,0.806091879,0.731336407,1.558825888,1.558825888,0.87330966,2700
ChainsDiceLoop4-50,1.662744779,1.472067907,2.759846741,1.993726078,2.271171118,1.196832678,1.025855464,1.058810194,1.757806425,1.656224301,3.229529734,3.229529734,1.662744779,2700
ChainsDiceLoop4-100,2.893253575,2.73197713,5.282993633,3.802115501,4.351074628,2.286890552,1.860450635,1.925131691,3.307837498,3.181274521,6.318638506,6.318638506,2.893253575,2700
ChainsDiceLoop4-200,5.479904777,5.185477605,10.407360382,7.588767151,8.763658836,4.47388398,3.53866162,3.670797558,6.558016271,6.338109731,14.258510547,14.258510547,5.479904777,2700
ChainsDiceLoop4-500,13.091973555,12.831851561,25.346365216,18.998408775,21.447762363,11.090649438,8.499070171,8.889741694,15.899441823,15.534017507,28.47735849,28.47735849,13.091973555,2700


==> plots/results_plot_8.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsDiceLoop5-3,0.433383628,0.277879011,0.520987205,0.304065876,0.594138627,0.30869569,0.234529516,0.225223798,0.344016594,0.24327148,0.213357315,0.213357315,0.433383628,2700
ChainsDiceLoop5-10,0.622896203,0.392194903,0.981087425,0.564466786,2700,2700,0.387541635,0.353329668,0.647520467,0.486533091,0.572887085,0.572887085,0.622896203,2700
ChainsDiceLoop5-20,0.880679074,0.549394622,1.985218004,0.951637973,2700,2700,0.598834356,0.528053163,1.09771965,0.868911403,1.11116112,1.11116112,0.880679074,2700
ChainsDiceLoop5-50,1.650310631,1.034704733,4.119643053,2.088541896,2700,2700,1.237880491,1.068242822,2.46707166,1.974647639,2.542990994,2.542990994,1.650310631,2700
ChainsDiceLoop5-100,2.908727584,1.82528859,8.151462053,4.440558015,2700,2700,2.322634778,1.936993548,4.884728349,3.798694681,5.805010579,5.805010579,2.908727584,2700
ChainsDiceLoop5-200,5.652084977,3.378819574,16.740372774,8.979402788,2700,2700,4.407478829,3.651407256,10.199968506,7.891841671,10.011279824,10.011279824,5.652084977,2700
ChainsDiceLoop5-500,13.179182444,8.103489028,47.064437966,23.183508793,2700,2700,10.802089763,8.895605412,26.294175512,23.460221056,25.348318459,25.348318459,13.179182444,2700


==> plots/results_plot_9.csv <==
Model,Total time ALGORITHM_A1,Total time ALGORITHM_A1_LP,Total time ALGORITHM_A2,Total time ALGORITHM_A2_LP,Total time ALGORITHM_B,Total time ALGORITHM_B_LP,Total time ALGORITHM_C1,Total time ALGORITHM_C1_LP,Total time ALGORITHM_C2,Total time ALGORITHM_C2_LP,Total time Baseline,Total time Monolithic,Total time Novel,Total time Pareto4
ChainsSmall10,0.064334938,9000,0.0824811,2700,0.06324457,0.064030035,0.085995036,0.084341509,0.142399221,0.14004094,0.243794103,0.634875867,0.06324457,0.243794103
ChainsSmall20,0.06856412,9000,0.093226171,9000,0.069906747,0.067505422,0.199583524,0.149353695,0.316490005,0.312697571,0.086087839,0.086087839,0.06856412,0.24557455
ChainsSmall50,0.082848608,9000,0.118738524,9000,0.084376173,0.078730545,0.876637156,0.574281245,1.458112581,1.410904975,0.106343901,0.106343901,0.082848608,0.248991379
ChainsSmall100,0.108466881,9000,0.16829857,9000,0.143160738,0.116477341,3.00231563,2.046663339,5.754898353,5.420314886,0.153189449,0.153189449,0.108466881,0.25463749
ChainsSmall200,0.162918037,9000,2700,2700,0.177972498,0.149986827,12.080767291,7.8406566,21.651442816,20.391173657,0.259580416,0.28860861,0.162918037,0.259580416
ChainsSmall500,0.318333141,9000,2700,2700,0.369128467,0.29729651,87.242751888,38.924192229,129.28155968,101.234144496,0.286201549,1.101647529,0.318333141,0.286201549


==> plots/table1backup.csv <==
sd,leaf,statecount,uniqueleaves,monolithictotaltime,pareto4totaltime,pareto4lowerparetopoints,algorithma1totaltime,algorithma1terminationtime,algorithma2totaltime,algorithma2terminationtime,algorithma2lowerparetopoints,algorithmbtotaltime,algorithmbterminationtime,algorithmblowerparetopoints
\texttt{Birooms10},\texttt{RmB},1.1e+06,16,56,TO,TO,84,25,58,25,1155,TO,TO,TO
\texttt{Birooms100},\texttt{RmS},8.5e+05,16,15,TO,TO,32,8,TO,TO,TO,TO,TO,TO
\texttt{Birooms200},\texttt{RmS},3.4e+06,16,126,TO,TO,187,58,TO,TO,TO,TO,TO,TO
\texttt{Chains100},\texttt{RmB},1.1e+06,6,TO,7,46,57,26,27,24,40,4,0,44
\texttt{Chains3500},\texttt{RmB},3.7e+07,6,OOM,8,46,TO,TO,TO,TO,TO,8,1,40
\texttt{ChainsLoop500},\texttt{Dice4},4.9e+06,4,28,TO,TO,13,13,25,12,54,21,16,50
\texttt{ChainsLoop500},\texttt{Dice5},4.9e+06,4,25,TO,TO,13,13,47,20,66,TO,TO,TO
\texttt{Chains500},\texttt{RmS},4.2e+04,6,1,0,67,0,0,TO,TO,TO,0,0,38
\texttt{Rooms10},\texttt{RmB},1.1e+06,14,183,8,84,42,21,31,20,108,11,0,108
\texttt{Rooms500},\texttt{RmB},2.7e+09,13,OOM,OOM,OOM,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Rooms500},\texttt{RmS},2.1e+07,13,TO,OOM,OOM,100,57,TO,TO,TO,TO,TO,TO


==> plots/table2backup.csv <==
sd,leaf,algorithma1totaltime,algorithma1cacheinsertiontime,algorithma1cacheretrievaltime,algorithma1cachehitratio,algorithma1weightedreachabilityqueries,algorithma2totaltime,algorithma2cacheinsertiontime,algorithma2cacheretrievaltime,algorithma2cachehitratio,algorithma2weightedreachabilityqueries,algorithmbtotaltime,algorithmbcacheinsertiontime,algorithmbcacheretrievaltime,algorithmbcachehitratio,algorithmbweightedreachabilityqueries
\texttt{Birooms10},\texttt{RmB},84,0,0,0.03,206,58,14,4,0.66,1500,TO,TO,TO,TO,TO
\texttt{Birooms100},\texttt{RmS},32,0,0,0.24,65545,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Birooms200},\texttt{RmS},187,1,3,0.25,477157,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Chains100},\texttt{RmB},57,0,0,0.50,204,27,0,0,0.62,306,4,0,0,0.84,102
\texttt{Chains3500},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,8,0,1,1.00,3502
\texttt{ChainsLoop500},\texttt{Dice4},13,0,0,0.84,15508,25,0,13,0.84,15592,21,0,5,1.00,5532
\texttt{ChainsLoop500},\texttt{Dice5},13,0,0,0.84,15511,47,0,26,0.84,15592,TO,TO,TO,TO,TO
\texttt{Chains500},\texttt{RmS},0,0,0,0.50,1004,TO,TO,TO,TO,TO,0,0,0,0.97,502
\texttt{Rooms10},\texttt{RmB},42,0,0,0.50,200,31,1,0,0.50,300,11,1,0,0.50,100
\texttt{Rooms500},\texttt{RmB},TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO
\texttt{Rooms500},\texttt{RmS},100,0,0,0.50,500000,TO,TO,TO,TO,TO,TO,TO,TO,TO,TO


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

